Homological- and analytical-preserving serendipity framework for polytopal complexes, with application to the DDR method

In this work we investigate from a broad perspective the reduction of degrees of freedom through serendipity techniques for polytopal methods compatible with Hilbert complexes. We first establish an abstract framework that, given two complexes connected by graded maps, identifies a set of properties enabling the transfer of the homological and analytical properties from one complex to the other. This abstract framework is designed having in mind discrete complexes, with one of them being a reduced version of the other, such as occurring when applying serendipity techniques to numerical methods. We then use this framework as an overarching blueprint to design a serendipity DDR complex. Thanks to the combined use of higher-order reconstructions and serendipity, this complex compares favorably in terms of degrees of freedom (DOF) count to all the other polytopal methods previously introduced and also to finite elements on certain element geometries. The gain resulting from such a reduction in the number of DOFs is numerically evaluated on two model problems: a magnetostatic model, and the Stokes equations.

==> dat/magnetostatics/ddr/Cubic-Cells-coarse_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
1    0.850092  177      8060     12800    50488     25242    75022         0.98991         --
1    0.459279  624      9221     13513    57185     31407    86096         0.947985        0.07
1    0.265165  1178     9819     13553    61275     36525    93088         0.354607        1.79
1    0.153093  2209     11169    13872    70087     46761    108012        0.020799        5.16


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_1/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.5
Degree: 1
MeshSize: 0.850092
NbCells: 177
NbFaces: 8060
NbEdges: 12800
DimXCurl: 50488
DimXDiv: 25242
SizeSCsystem: 75022
EnergyError: 0.98991
HcurlHdivError: 0.98991
TwallDDRCore: 0.223085
TprocDDRCore: 3.9
TwallModel: 75.7689
TprocModel: 590.49
TwallSolve: 37.2103
TprocSolve: 249.15


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_1/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.3
Degree: 1
MeshSize: 0.459279
NbCells: 624
NbFaces: 9221
NbEdges: 13513
DimXCurl: 57185
DimXDiv: 31407
SizeSCsystem: 86096
EnergyError: 0.947985
HcurlHdivError: 0.947985
TwallDDRCore: 0.205247
TprocDDRCore: 4.31
TwallModel: 9.42151
TprocModel: 62.39
TwallSolve: 13.1438
TprocSolve: 107.53


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_1/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.2
Degree: 1
MeshSize: 0.265165
NbCells: 1178
NbFaces: 9819
NbEdges: 13553
DimXCurl: 61275
DimXDiv: 36525
SizeSCsystem: 93088
EnergyError: 0.354607
HcurlHdivError: 0.354607
TwallDDRCore: 0.219438
TprocDDRCore: 5.08
TwallModel: 4.77366
TprocModel: 31.11
TwallSolve: 7.57785
TprocSolve: 63.95


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_1/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.1
Degree: 1
MeshSize: 0.153093
NbCells: 2209
NbFaces: 11169
NbEdges: 13872
DimXCurl: 70087
DimXDiv: 46761
SizeSCsystem: 108012
EnergyError: 0.020799
HcurlHdivError: 0.020799
TwallDDRCore: 0.264545
TprocDDRCore: 6.33
TwallModel: 3.60307
TprocModel: 25.3
TwallSolve: 4.74001
TprocSolve: 39.81


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.223085      3.9           75.7689     590.49      37.2103     249.15
0.205247      4.31          9.42151     62.39       13.1438     107.53
0.219438      5.08          4.77366     31.11       7.57785     63.95
0.264545      6.33          3.60307     25.3        4.74001     39.81


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_1/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.264545  3.60307  4.74001
Proc  6.33      25.3     39.81


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
2    0.850092  177      8060     12800    105535    51900    154780        0.993531        --
2    0.459279  624      9221     13513    123667    67806    182113        0.979276        0.02
2    0.265165  1178     9819     13553    136881    82474    201685        0.61719         0.84
2    0.153093  2209     11169    13872    164103    111194   242162        0.00169338      10.74


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_2/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.5
Degree: 2
MeshSize: 0.850092
NbCells: 177
NbFaces: 8060
NbEdges: 12800
DimXCurl: 105535
DimXDiv: 51900
SizeSCsystem: 154780
EnergyError: 0.993531
HcurlHdivError: 0.993531
TwallDDRCore: 0.389001
TprocDDRCore: 6.85
TwallModel: 392.804
TprocModel: 3357.22
TwallSolve: 188.964
TprocSolve: 1766.93


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_2/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.3
Degree: 2
MeshSize: 0.459279
NbCells: 624
NbFaces: 9221
NbEdges: 13513
DimXCurl: 123667
DimXDiv: 67806
SizeSCsystem: 182113
EnergyError: 0.979276
HcurlHdivError: 0.979276
TwallDDRCore: 0.391298
TprocDDRCore: 8.34
TwallModel: 51.8808
TprocModel: 494.25
TwallSolve: 67.9892
TprocSolve: 706.04


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_2/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.2
Degree: 2
MeshSize: 0.265165
NbCells: 1178
NbFaces: 9819
NbEdges: 13553
DimXCurl: 136881
DimXDiv: 82474
SizeSCsystem: 201685
EnergyError: 0.61719
HcurlHdivError: 0.61719
TwallDDRCore: 0.43217
TprocDDRCore: 10.31
TwallModel: 23.3198
TprocModel: 190.67
TwallSolve: 40.6204
TprocSolve: 416.68


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_2/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.1
Degree: 2
MeshSize: 0.153093
NbCells: 2209
NbFaces: 11169
NbEdges: 13872
DimXCurl: 164103
DimXDiv: 111194
SizeSCsystem: 242162
EnergyError: 0.00169338
HcurlHdivError: 0.00169338
TwallDDRCore: 0.575176
TprocDDRCore: 13.59
TwallModel: 16.3774
TprocModel: 120.77
TwallSolve: 28.2626
TprocSolve: 290.09


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.389001      6.85          392.804     3357.22     188.964     1766.93
0.391298      8.34          51.8808     494.25      67.9892     706.04
0.43217       10.31         23.3198     190.67      40.6204     416.68
0.575176      13.59         16.3774     120.77      28.2626     290.09


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.575176  16.3774  28.2626
Proc  13.59     120.77   290.09


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
3    0.850092  177      8060     12800    178472    88565    260665        20.0992         --
3    0.459279  624      9221     13513    214831    120290   312657        0.991291        4.89
3    0.265165  1178     9819     13553    243905    151200   352697        0.779284        0.44
3    0.153093  2209     11169    13872    302547    211095   434118        9.44142e-05     16.42


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_3/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.5
Degree: 3
MeshSize: 0.850092
NbCells: 177
NbFaces: 8060
NbEdges: 12800
DimXCurl: 178472
DimXDiv: 88565
SizeSCsystem: 260665
EnergyError: 20.0992
HcurlHdivError: 20.0992
TwallDDRCore: 0.638542
TprocDDRCore: 12.36
TwallModel: 1726.99
TprocModel: 12004
TwallSolve: 102.534
TprocSolve: 100.95


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_3/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.3
Degree: 3
MeshSize: 0.459279
NbCells: 624
NbFaces: 9221
NbEdges: 13513
DimXCurl: 214831
DimXDiv: 120290
SizeSCsystem: 312657
EnergyError: 0.991291
HcurlHdivError: 0.991291
TwallDDRCore: 0.654777
TprocDDRCore: 14
TwallModel: 177.157
TprocModel: 1930.39
TwallSolve: 304.486
TprocSolve: 3516.57


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_3/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.2
Degree: 3
MeshSize: 0.265165
NbCells: 1178
NbFaces: 9819
NbEdges: 13553
DimXCurl: 243905
DimXDiv: 151200
SizeSCsystem: 352697
EnergyError: 0.779284
HcurlHdivError: 0.779284
TwallDDRCore: 0.739438
TprocDDRCore: 18.12
TwallModel: 87.2282
TprocModel: 847.21
TwallSolve: 170.212
TprocSolve: 1918.76


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_3/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.1
Degree: 3
MeshSize: 0.153093
NbCells: 2209
NbFaces: 11169
NbEdges: 13872
DimXCurl: 302547
DimXDiv: 211095
SizeSCsystem: 434118
EnergyError: 9.44142e-05
HcurlHdivError: 9.44142e-05
TwallDDRCore: 1.00586
TprocDDRCore: 24.35
TwallModel: 59.1675
TprocModel: 526.25
TwallSolve: 121.203
TprocSolve: 1379.5


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.638542      12.36         1726.99     12004       102.534     100.95
0.654777      14            177.157     1930.39     304.486     3516.57
0.739438      18.12         87.2282     847.21      170.212     1918.76
1.00586       24.35         59.1675     526.25      121.203     1379.5


==> dat/magnetostatics/ddr/Cubic-Cells-coarse_3/wall-proc-times.dat <==
Type  DDRCore  Model    Solve
Wall  1.00586  59.1675  121.203
Proc  24.35    526.25   1379.5


==> dat/magnetostatics/ddr/Cubic-Cells_0/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
0    0.866025   8        36       54       54        36       90            0.686733        --
0    0.433013   64       240      300      300       240      540           0.322415        1.09
0    0.216506   512      1728     1944     1944      1728     3672          0.103821        1.63
0    0.108253   4096     13056    13872    13872     13056    26928         0.0279821       1.89
0    0.0541266  32768    101376   104544   104544    101376   205920        0.19723         -2.82


==> dat/magnetostatics/ddr/Cubic-Cells_0/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 54
DimXDiv: 36
SizeSCsystem: 90
EnergyError: 0.686733
HcurlHdivError: 0.686733
TwallDDRCore: 0.0101496
TprocDDRCore: 0.01
TwallModel: 0.0117072
TprocModel: 0.02
TwallSolve: 0.0407637
TprocSolve: 0.08


==> dat/magnetostatics/ddr/Cubic-Cells_0/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 300
DimXDiv: 240
SizeSCsystem: 540
EnergyError: 0.322415
HcurlHdivError: 0.322415
TwallDDRCore: 0.0143075
TprocDDRCore: 0.1
TwallModel: 0.0180478
TprocModel: 0.16
TwallSolve: 0.0258583
TprocSolve: 0.14


==> dat/magnetostatics/ddr/Cubic-Cells_0/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 1944
DimXDiv: 1728
SizeSCsystem: 3672
EnergyError: 0.103821
HcurlHdivError: 0.103821
TwallDDRCore: 0.0295957
TprocDDRCore: 0.68
TwallModel: 0.0477245
TprocModel: 0.61
TwallSolve: 0.0669923
TprocSolve: 0.29


==> dat/magnetostatics/ddr/Cubic-Cells_0/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 13872
DimXDiv: 13056
SizeSCsystem: 26928
EnergyError: 0.0279821
HcurlHdivError: 0.0279821
TwallDDRCore: 0.107751
TprocDDRCore: 2.75
TwallModel: 0.302719
TprocModel: 3.9
TwallSolve: 0.374216
TprocSolve: 1.81


==> dat/magnetostatics/ddr/Cubic-Cells_0/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 0
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimXCurl: 104544
DimXDiv: 101376
SizeSCsystem: 205920
EnergyError: 0.19723
HcurlHdivError: 0.19723
TwallDDRCore: 0.701028
TprocDDRCore: 19.11
TwallModel: 2.27219
TprocModel: 31.29
TwallSolve: 4.59743
TprocSolve: 33.01


==> dat/magnetostatics/ddr/Cubic-Cells_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0101496     0.01          0.0117072   0.02        0.0407637   0.08
0.0143075     0.1           0.0180478   0.16        0.0258583   0.14
0.0295957     0.68          0.0477245   0.61        0.0669923   0.29
0.107751      2.75          0.302719    3.9         0.374216    1.81
0.701028      19.11         2.27219     31.29       4.59743     33.01


==> dat/magnetostatics/ddr/Cubic-Cells_0/wall-proc-times.dat <==
Type  DDRCore  Model     Solve
Wall  0.1098   0.280763  0.381294
Proc  2.77     3.89      1.9


==> dat/magnetostatics/ddr/Cubic-Cells_1/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
1    0.866025   8        36       54       248       156      372           0.558273        --
1    0.433013   64       240      300      1576      1104     2424          0.152104        1.88
1    0.216506   512      1728     1944     11120     8256     17328         0.0249023       2.61
1    0.108253   4096     13056    13872    83296     63744    130656        0.00338622      2.88
1    0.0541266  32768    101376   104544   644288    500736   1013952       0.000433253     2.97


==> dat/magnetostatics/ddr/Cubic-Cells_1/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 248
DimXDiv: 156
SizeSCsystem: 372
EnergyError: 0.558273
HcurlHdivError: 0.558273
TwallDDRCore: 0.0272607
TprocDDRCore: 0.04
TwallModel: 0.0403968
TprocModel: 0.03
TwallSolve: 0.0423559
TprocSolve: 0.14


==> dat/magnetostatics/ddr/Cubic-Cells_1/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 1576
DimXDiv: 1104
SizeSCsystem: 2424
EnergyError: 0.152104
HcurlHdivError: 0.152104
TwallDDRCore: 0.0152388
TprocDDRCore: 0.17
TwallModel: 0.0971338
TprocModel: 0.71
TwallSolve: 0.0497116
TprocSolve: 0.28


==> dat/magnetostatics/ddr/Cubic-Cells_1/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 11120
DimXDiv: 8256
SizeSCsystem: 17328
EnergyError: 0.0249023
HcurlHdivError: 0.0249023
TwallDDRCore: 0.0652945
TprocDDRCore: 1.29
TwallModel: 0.440904
TprocModel: 3.51
TwallSolve: 0.260764
TprocSolve: 1.67


==> dat/magnetostatics/ddr/Cubic-Cells_1/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 83296
DimXDiv: 63744
SizeSCsystem: 130656
EnergyError: 0.00338622
HcurlHdivError: 0.00338622
TwallDDRCore: 0.335181
TprocDDRCore: 9.05
TwallModel: 2.89597
TprocModel: 23.6
TwallSolve: 2.74516
TprocSolve: 19.75


==> dat/magnetostatics/ddr/Cubic-Cells_1/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 1
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimXCurl: 644288
DimXDiv: 500736
SizeSCsystem: 1013952
EnergyError: 0.000433253
HcurlHdivError: 0.000433253
TwallDDRCore: 2.49866
TprocDDRCore: 68.61
TwallModel: 22.5063
TprocModel: 187.01
TwallSolve: 86.1691
TprocSolve: 1014.64


==> dat/magnetostatics/ddr/Cubic-Cells_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0272607     0.04          0.0403968   0.03        0.0423559   0.14
0.0152388     0.17          0.0971338   0.71        0.0497116   0.28
0.0652945     1.29          0.440904    3.51        0.260764    1.67
0.335181      9.05          2.89597     23.6        2.74516     19.75
2.49866       68.61         22.5063     187.01      86.1691     1014.64


==> dat/magnetostatics/ddr/Cubic-Cells_1/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.335181  2.89597  2.74516
Proc  9.05      23.6     19.75


==> dat/magnetostatics/ddr/Cubic-Cells_2/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
2    0.866025   8        36       54       570       376      826           0.300801        --
2    0.433013   64       240      300      3780      2720     5540          0.038372        2.97
2    0.216506   512      1728     1944     27336     20608    40264         0.0040107       3.26
2    0.108253   4096     13056    13872    207504    160256   306320        0.000447523     3.16
2    0.0541266  32768    101376   104544   1616160   1263616  2388256       7.56855e-05     2.56


==> dat/magnetostatics/ddr/Cubic-Cells_2/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 570
DimXDiv: 376
SizeSCsystem: 826
EnergyError: 0.300801
HcurlHdivError: 0.300801
TwallDDRCore: 0.0400911
TprocDDRCore: 0.05
TwallModel: 0.111782
TprocModel: 0.13
TwallSolve: 0.0568939
TprocSolve: 0.18


==> dat/magnetostatics/ddr/Cubic-Cells_2/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 3780
DimXDiv: 2720
SizeSCsystem: 5540
EnergyError: 0.038372
HcurlHdivError: 0.038372
TwallDDRCore: 0.0404362
TprocDDRCore: 0.38
TwallModel: 0.389208
TprocModel: 3.2
TwallSolve: 0.129825
TprocSolve: 0.76


==> dat/magnetostatics/ddr/Cubic-Cells_2/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 27336
DimXDiv: 20608
SizeSCsystem: 40264
EnergyError: 0.0040107
HcurlHdivError: 0.0040107
TwallDDRCore: 0.121587
TprocDDRCore: 2.88
TwallModel: 1.76183
TprocModel: 13.58
TwallSolve: 0.970282
TprocSolve: 6.25


==> dat/magnetostatics/ddr/Cubic-Cells_2/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 2
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 207504
DimXDiv: 160256
SizeSCsystem: 306320
EnergyError: 0.000447523
HcurlHdivError: 0.000447523
TwallDDRCore: 0.759858
TprocDDRCore: 20.57
TwallModel: 12.9206
TprocModel: 105.49
TwallSolve: 14.1979
TprocSolve: 127.11


==> dat/magnetostatics/ddr/Cubic-Cells_2/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 2
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimXCurl: 1616160
DimXDiv: 1263616
SizeSCsystem: 2388256
EnergyError: 7.56855e-05
HcurlHdivError: 7.56855e-05
TwallDDRCore: 5.65156
TprocDDRCore: 155.5
TwallModel: 102.488
TprocModel: 854.88
TwallSolve: 753.069
TprocSolve: 9627.94


==> dat/magnetostatics/ddr/Cubic-Cells_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0400911     0.05          0.111782    0.13        0.0568939   0.18
0.0404362     0.38          0.389208    3.2         0.129825    0.76
0.121587      2.88          1.76183     13.58       0.970282    6.25
0.759858      20.57         12.9206     105.49      14.1979     127.11
5.65156       155.5         102.488     854.88      753.069     9627.94


==> dat/magnetostatics/ddr/Cubic-Cells_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.759858  12.9206  14.1979
Proc  20.57     105.49   127.11


==> dat/magnetostatics/ddr/Cubic-Cells_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
3    0.866025  8        36       54       1044      720      1476          0.105061        --
3    0.433013  64       240      300      7104      5280     10080         0.00688137      3.93
3    0.216506  512      1728     1944     52128     40320    74016         0.000405977     4.08
3    0.108253  4096     13056    13872    398784    314880   566208        2.45356e-05     4.05


==> dat/magnetostatics/ddr/Cubic-Cells_3/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 3
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimXCurl: 1044
DimXDiv: 720
SizeSCsystem: 1476
EnergyError: 0.105061
HcurlHdivError: 0.105061
TwallDDRCore: 0.0647821
TprocDDRCore: 0.09
TwallModel: 0.401084
TprocModel: 0.45
TwallSolve: 0.0955509
TprocSolve: 0.29


==> dat/magnetostatics/ddr/Cubic-Cells_3/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 3
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXCurl: 7104
DimXDiv: 5280
SizeSCsystem: 10080
EnergyError: 0.00688137
HcurlHdivError: 0.00688137
TwallDDRCore: 0.0668773
TprocDDRCore: 0.93
TwallModel: 1.01354
TprocModel: 7.57
TwallSolve: 0.341338
TprocSolve: 2.03


==> dat/magnetostatics/ddr/Cubic-Cells_3/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 3
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXCurl: 52128
DimXDiv: 40320
SizeSCsystem: 74016
EnergyError: 0.000405977
HcurlHdivError: 0.000405977
TwallDDRCore: 0.205672
TprocDDRCore: 5.04
TwallModel: 6.03513
TprocModel: 51.8
TwallSolve: 2.72198
TprocSolve: 14.92


==> dat/magnetostatics/ddr/Cubic-Cells_3/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 3
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXCurl: 398784
DimXDiv: 314880
SizeSCsystem: 566208
EnergyError: 2.45356e-05
HcurlHdivError: 2.45356e-05
TwallDDRCore: 1.35078
TprocDDRCore: 35.94
TwallModel: 47.5651
TprocModel: 422.37
TwallSolve: 54.6727
TprocSolve: 556.29


==> dat/magnetostatics/ddr/Cubic-Cells_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0647821     0.09          0.401084    0.45        0.0955509   0.29
0.0668773     0.93          1.01354     7.57        0.341338    2.03
0.205672      5.04          6.03513     51.8        2.72198     14.92
1.35078       35.94         47.5651     422.37      54.6727     556.29


==> dat/magnetostatics/ddr/Cubic-Cells_3/wall-proc-times.dat <==
Type  DDRCore  Model    Solve
Wall  1.35078  47.5651  54.6727
Proc  35.94    422.37   556.29


==> dat/magnetostatics/ddr/Tetgen-Cube-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
0    1.22501   19       52       48       48        52       100           0.600102        --
0    0.558943  216      496      354      354       496      850           0.195825        1.43
0    0.499828  408      913      628      628       913      1541          0.169671        1.28
0    0.39203   816      1805     1217     1217      1805     3022          0.147413        0.58
0    0.313068  1504     3261     2139     2139      3261     5400          0.097861        1.82
0    0.256759  2925     6228     3965     3965      6228     10193         0.0818512       0.90


==> dat/magnetostatics/ddr/Tetgen-Cube-0_0/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 48
DimXDiv: 52
SizeSCsystem: 100
EnergyError: 0.600102
HcurlHdivError: 0.600102
TwallDDRCore: 0.011773
TprocDDRCore: 0.01
TwallModel: 0.0187436
TprocModel: 0.02
TwallSolve: 0.0429
TprocSolve: 0.1


==> dat/magnetostatics/ddr/Tetgen-Cube-0_0/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 354
DimXDiv: 496
SizeSCsystem: 850
EnergyError: 0.195825
HcurlHdivError: 0.195825
TwallDDRCore: 0.0197196
TprocDDRCore: 0.13
TwallModel: 0.0204146
TprocModel: 0.26
TwallSolve: 0.0174363
TprocSolve: 0.08


==> dat/magnetostatics/ddr/Tetgen-Cube-0_0/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 628
DimXDiv: 913
SizeSCsystem: 1541
EnergyError: 0.169671
HcurlHdivError: 0.169671
TwallDDRCore: 0.0156655
TprocDDRCore: 0.29
TwallModel: 0.0268819
TprocModel: 0.45
TwallSolve: 0.0422973
TprocSolve: 0.2


==> dat/magnetostatics/ddr/Tetgen-Cube-0_0/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 1217
DimXDiv: 1805
SizeSCsystem: 3022
EnergyError: 0.147413
HcurlHdivError: 0.147413
TwallDDRCore: 0.0225183
TprocDDRCore: 0.44
TwallModel: 0.0487066
TprocModel: 0.6
TwallSolve: 0.053462
TprocSolve: 0.21


==> dat/magnetostatics/ddr/Tetgen-Cube-0_0/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 2139
DimXDiv: 3261
SizeSCsystem: 5400
EnergyError: 0.097861
HcurlHdivError: 0.097861
TwallDDRCore: 0.0367925
TprocDDRCore: 0.74
TwallModel: 0.0514952
TprocModel: 0.86
TwallSolve: 0.0650625
TprocSolve: 0.27


==> dat/magnetostatics/ddr/Tetgen-Cube-0_0/results-6.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 3965
DimXDiv: 6228
SizeSCsystem: 10193
EnergyError: 0.0818512
HcurlHdivError: 0.0818512
TwallDDRCore: 0.0560779
TprocDDRCore: 1.23
TwallModel: 0.0962565
TprocModel: 1.53
TwallSolve: 0.128263
TprocSolve: 0.52


==> dat/magnetostatics/ddr/Tetgen-Cube-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.011773      0.01          0.0187436   0.02        0.0429      0.1
0.0197196     0.13          0.0204146   0.26        0.0174363   0.08
0.0156655     0.29          0.0268819   0.45        0.0422973   0.2
0.0225183     0.44          0.0487066   0.6         0.053462    0.21
0.0367925     0.74          0.0514952   0.86        0.0650625   0.27
0.0560779     1.23          0.0962565   1.53        0.128263    0.52


==> dat/magnetostatics/ddr/Tetgen-Cube-0_0/wall-proc-times.dat <==
Type  DDRCore    Model      Solve
Wall  0.0560779  0.0962565  0.128263
Proc  1.23       1.53       0.52


==> dat/magnetostatics/ddr/Tetgen-Cube-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
1    1.22501   19       52       48       328       270      522           0.842734        --
1    0.558943  216      496      354      3060      2784     4980          0.109012        2.61
1    0.499828  408      913      628      5627      5187     9182          0.0820535       2.54
1    0.39203   816      1805     1217     11113     10311    18160         0.0592564       1.34
1    0.313068  1504     3261     2139     20077     18807    32868         0.0315464       2.80
1    0.256759  2925     6228     3965     38314     36234    62848         0.0208798       2.08


==> dat/magnetostatics/ddr/Tetgen-Cube-0_1/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 328
DimXDiv: 270
SizeSCsystem: 522
EnergyError: 0.842734
HcurlHdivError: 0.842734
TwallDDRCore: 0.0315243
TprocDDRCore: 0.04
TwallModel: 0.0515954
TprocModel: 0.05
TwallSolve: 0.023218
TprocSolve: 0.12


==> dat/magnetostatics/ddr/Tetgen-Cube-0_1/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 3060
DimXDiv: 2784
SizeSCsystem: 4980
EnergyError: 0.109012
HcurlHdivError: 0.109012
TwallDDRCore: 0.0271005
TprocDDRCore: 0.36
TwallModel: 0.124827
TprocModel: 0.9
TwallSolve: 0.0403127
TprocSolve: 0.28


==> dat/magnetostatics/ddr/Tetgen-Cube-0_1/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 5627
DimXDiv: 5187
SizeSCsystem: 9182
EnergyError: 0.0820535
HcurlHdivError: 0.0820535
TwallDDRCore: 0.0300309
TprocDDRCore: 0.57
TwallModel: 0.162764
TprocModel: 1.29
TwallSolve: 0.109689
TprocSolve: 0.51


==> dat/magnetostatics/ddr/Tetgen-Cube-0_1/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 11113
DimXDiv: 10311
SizeSCsystem: 18160
EnergyError: 0.0592564
HcurlHdivError: 0.0592564
TwallDDRCore: 0.0592586
TprocDDRCore: 1.37
TwallModel: 0.275138
TprocModel: 2.38
TwallSolve: 0.173561
TprocSolve: 1.01


==> dat/magnetostatics/ddr/Tetgen-Cube-0_1/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 20077
DimXDiv: 18807
SizeSCsystem: 32868
EnergyError: 0.0315464
HcurlHdivError: 0.0315464
TwallDDRCore: 0.10571
TprocDDRCore: 2.5
TwallModel: 0.525599
TprocModel: 4.77
TwallSolve: 0.273283
TprocSolve: 2.02


==> dat/magnetostatics/ddr/Tetgen-Cube-0_1/results-6.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 38314
DimXDiv: 36234
SizeSCsystem: 62848
EnergyError: 0.0208798
HcurlHdivError: 0.0208798
TwallDDRCore: 0.177571
TprocDDRCore: 4.55
TwallModel: 0.924025
TprocModel: 8.71
TwallSolve: 0.647514
TprocSolve: 4.63


==> dat/magnetostatics/ddr/Tetgen-Cube-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0315243     0.04          0.0515954   0.05        0.023218    0.12
0.0271005     0.36          0.124827    0.9         0.0403127   0.28
0.0300309     0.57          0.162764    1.29        0.109689    0.51
0.0592586     1.37          0.275138    2.38        0.173561    1.01
0.10571       2.5           0.525599    4.77        0.273283    2.02
0.177571      4.55          0.924025    8.71        0.647514    4.63


==> dat/magnetostatics/ddr/Tetgen-Cube-0_1/wall-proc-times.dat <==
Type  DDRCore   Model     Solve
Wall  0.177571  0.924025  0.647514
Proc  4.55      8.71      4.63


==> dat/magnetostatics/ddr/Tetgen-Cube-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
2    1.22501   19       52       48       845       692      1252          0.452994        --
2    0.558943  216      496      354      8270      7296     12326         0.0242003       3.73
2    0.499828  408      913      628      15308     13638    22826         0.0147473       4.43
2    0.39203   816      1805     1217     30331     27150    45241         0.00891831      2.07
2    0.313068  1504     3261     2139     55065     49646    82151         0.00377395      3.82
2    0.256759  2925     6228     3965     105594    95868    157587        0.00205664      3.06


==> dat/magnetostatics/ddr/Tetgen-Cube-0_2/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 845
DimXDiv: 692
SizeSCsystem: 1252
EnergyError: 0.452994
HcurlHdivError: 0.452994
TwallDDRCore: 0.062455
TprocDDRCore: 0.08
TwallModel: 0.125447
TprocModel: 0.13
TwallSolve: 0.0646547
TprocSolve: 0.17


==> dat/magnetostatics/ddr/Tetgen-Cube-0_2/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 8270
DimXDiv: 7296
SizeSCsystem: 12326
EnergyError: 0.0242003
HcurlHdivError: 0.0242003
TwallDDRCore: 0.0507911
TprocDDRCore: 0.71
TwallModel: 0.474112
TprocModel: 3.35
TwallSolve: 0.195132
TprocSolve: 1.05


==> dat/magnetostatics/ddr/Tetgen-Cube-0_2/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 15308
DimXDiv: 13638
SizeSCsystem: 22826
EnergyError: 0.0147473
HcurlHdivError: 0.0147473
TwallDDRCore: 0.0785627
TprocDDRCore: 1.55
TwallModel: 0.739897
TprocModel: 5.8
TwallSolve: 0.350057
TprocSolve: 2.02


==> dat/magnetostatics/ddr/Tetgen-Cube-0_2/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 30331
DimXDiv: 27150
SizeSCsystem: 45241
EnergyError: 0.00891831
HcurlHdivError: 0.00891831
TwallDDRCore: 0.135204
TprocDDRCore: 3.32
TwallModel: 1.27216
TprocModel: 10.25
TwallSolve: 0.682034
TprocSolve: 4.69


==> dat/magnetostatics/ddr/Tetgen-Cube-0_2/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 55065
DimXDiv: 49646
SizeSCsystem: 82151
EnergyError: 0.00377395
HcurlHdivError: 0.00377395
TwallDDRCore: 0.231646
TprocDDRCore: 5.92
TwallModel: 2.47756
TprocModel: 19.35
TwallSolve: 1.31928
TprocSolve: 7.79


==> dat/magnetostatics/ddr/Tetgen-Cube-0_2/results-6.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 105594
DimXDiv: 95868
SizeSCsystem: 157587
EnergyError: 0.00205664
HcurlHdivError: 0.00205664
TwallDDRCore: 0.500409
TprocDDRCore: 10.4
TwallModel: 4.49712
TprocModel: 36.32
TwallSolve: 2.79185
TprocSolve: 16.52


==> dat/magnetostatics/ddr/Tetgen-Cube-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.062455      0.08          0.125447    0.13        0.0646547   0.17
0.0507911     0.71          0.474112    3.35        0.195132    1.05
0.0785627     1.55          0.739897    5.8         0.350057    2.02
0.135204      3.32          1.27216     10.25       0.682034    4.69
0.231646      5.92          2.47756     19.35       1.31928     7.79
0.500409      10.4          4.49712     36.32       2.79185     16.52


==> dat/magnetostatics/ddr/Tetgen-Cube-0_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.500409  4.49712  2.79185
Proc  10.4      36.32    16.52


==> dat/magnetostatics/ddr/Tetgen-Cube-0_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
3    1.22501   19       52       48       1656      1375     2347          0.221506        --
3    0.558943  216      496      354      16632     14680    23536         0.0041067       5.08
3    0.499828  408      913      628      30895     27490    43697         0.00209975      6.00
3    0.39203   816      1805     1217     61319     54770    86713         0.00100154      3.05
3    0.313068  1504     3261     2139     111615    100290   157761        0.000315956     5.13
3    0.256759  2925     6228     3965     214580    193905   303185        0.000134979     4.29


==> dat/magnetostatics/ddr/Tetgen-Cube-0_3/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 1656
DimXDiv: 1375
SizeSCsystem: 2347
EnergyError: 0.221506
HcurlHdivError: 0.221506
TwallDDRCore: 0.100635
TprocDDRCore: 0.12
TwallModel: 0.455062
TprocModel: 0.49
TwallSolve: 0.0988225
TprocSolve: 0.32


==> dat/magnetostatics/ddr/Tetgen-Cube-0_3/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 16632
DimXDiv: 14680
SizeSCsystem: 23536
EnergyError: 0.0041067
HcurlHdivError: 0.0041067
TwallDDRCore: 0.131105
TprocDDRCore: 1.8
TwallModel: 1.44179
TprocModel: 10.68
TwallSolve: 0.568871
TprocSolve: 4.01


==> dat/magnetostatics/ddr/Tetgen-Cube-0_3/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 30895
DimXDiv: 27490
SizeSCsystem: 43697
EnergyError: 0.00209975
HcurlHdivError: 0.00209975
TwallDDRCore: 0.153606
TprocDDRCore: 2.92
TwallModel: 2.39851
TprocModel: 18.27
TwallSolve: 0.964894
TprocSolve: 5.51


==> dat/magnetostatics/ddr/Tetgen-Cube-0_3/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 61319
DimXDiv: 54770
SizeSCsystem: 86713
EnergyError: 0.00100154
HcurlHdivError: 0.00100154
TwallDDRCore: 0.249087
TprocDDRCore: 5.93
TwallModel: 4.43725
TprocModel: 37.39
TwallSolve: 1.93251
TprocSolve: 9.26


==> dat/magnetostatics/ddr/Tetgen-Cube-0_3/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 111615
DimXDiv: 100290
SizeSCsystem: 157761
EnergyError: 0.000315956
HcurlHdivError: 0.000315956
TwallDDRCore: 0.446944
TprocDDRCore: 10.41
TwallModel: 8.22629
TprocModel: 67.53
TwallSolve: 3.95054
TprocSolve: 20.84


==> dat/magnetostatics/ddr/Tetgen-Cube-0_3/results-6.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 214580
DimXDiv: 193905
SizeSCsystem: 303185
EnergyError: 0.000134979
HcurlHdivError: 0.000134979
TwallDDRCore: 0.768209
TprocDDRCore: 20.26
TwallModel: 15.5276
TprocModel: 132.88
TwallSolve: 9.20588
TprocSolve: 59.07


==> dat/magnetostatics/ddr/Tetgen-Cube-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.100635      0.12          0.455062    0.49        0.0988225   0.32
0.131105      1.8           1.44179     10.68       0.568871    4.01
0.153606      2.92          2.39851     18.27       0.964894    5.51
0.249087      5.93          4.43725     37.39       1.93251     9.26
0.446944      10.41         8.22629     67.53       3.95054     20.84
0.768209      20.26         15.5276     132.88      9.20588     59.07


==> dat/magnetostatics/ddr/Tetgen-Cube-0_3/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.768209  15.5276  9.20588
Proc  20.26     132.88   59.07


==> dat/magnetostatics/ddr/Voro-small-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
0    0.826611  27       162      272      272       162      434           0.61758         --
0    0.454124  125      800      1352     1352      800      2152          0.320802        1.09
0    0.305313  343      2351     4018     4018      2351     6369          0.178874        1.47
0    0.221382  729      5096     8736     8736      5096     13832         0.113507        1.41
0    0.176754  1331     9507     16354    16354     9507     25861         0.0791029       1.60
0    0.150004  2197     15969    27546    27546     15969    43515         0.0590422       1.78


==> dat/magnetostatics/ddr/Voro-small-0_0/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 272
DimXDiv: 162
SizeSCsystem: 434
EnergyError: 0.61758
HcurlHdivError: 0.61758
TwallDDRCore: 0.029692
TprocDDRCore: 0.05
TwallModel: 0.0308593
TprocModel: 0.04
TwallSolve: 0.0551508
TprocSolve: 0.15


==> dat/magnetostatics/ddr/Voro-small-0_0/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 1352
DimXDiv: 800
SizeSCsystem: 2152
EnergyError: 0.320802
HcurlHdivError: 0.320802
TwallDDRCore: 0.0194147
TprocDDRCore: 0.29
TwallModel: 0.0854395
TprocModel: 0.67
TwallSolve: 0.177341
TprocSolve: 0.52


==> dat/magnetostatics/ddr/Voro-small-0_0/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 4018
DimXDiv: 2351
SizeSCsystem: 6369
EnergyError: 0.178874
HcurlHdivError: 0.178874
TwallDDRCore: 0.0358218
TprocDDRCore: 0.77
TwallModel: 0.170175
TprocModel: 1.22
TwallSolve: 0.58265
TprocSolve: 1.56


==> dat/magnetostatics/ddr/Voro-small-0_0/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 8736
DimXDiv: 5096
SizeSCsystem: 13832
EnergyError: 0.113507
HcurlHdivError: 0.113507
TwallDDRCore: 0.0682772
TprocDDRCore: 1.4
TwallModel: 0.286678
TprocModel: 2.38
TwallSolve: 1.74238
TprocSolve: 4.42


==> dat/magnetostatics/ddr/Voro-small-0_0/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 16354
DimXDiv: 9507
SizeSCsystem: 25861
EnergyError: 0.0791029
HcurlHdivError: 0.0791029
TwallDDRCore: 0.110279
TprocDDRCore: 2.37
TwallModel: 0.547373
TprocModel: 4.66
TwallSolve: 5.22167
TprocSolve: 12.33


==> dat/magnetostatics/ddr/Voro-small-0_0/results-6.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 27546
DimXDiv: 15969
SizeSCsystem: 43515
EnergyError: 0.0590422
HcurlHdivError: 0.0590422
TwallDDRCore: 0.164646
TprocDDRCore: 3.73
TwallModel: 0.922155
TprocModel: 8.05
TwallSolve: 11.3156
TprocSolve: 24.58


==> dat/magnetostatics/ddr/Voro-small-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.029692      0.05          0.0308593   0.04        0.0551508   0.15
0.0194147     0.29          0.0854395   0.67        0.177341    0.52
0.0358218     0.77          0.170175    1.22        0.58265     1.56
0.0682772     1.4           0.286678    2.38        1.74238     4.42
0.110279      2.37          0.547373    4.66        5.22167     12.33
0.164646      3.73          0.922155    8.05        11.3156     24.58


==> dat/magnetostatics/ddr/Voro-small-0_0/wall-proc-times.dat <==
Type  DDRCore   Model     Solve
Wall  0.164646  0.922155  11.3156
Proc  3.73      8.05      24.58


==> dat/magnetostatics/ddr/Voro-small-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
1    0.826611  27       162      272      1138      648      1678          0.342533        --
1    0.454124  125      800      1352     5604      3150     8254          0.119025        1.76
1    0.305313  343      2351     4018     16461     9111     24200         0.0500794       2.18
1    0.221382  729      5096     8736     35676     19662    52422         0.0261837       2.02
1    0.176754  1331     9507     16354    66553     36507    97736         0.0161858       2.14
1    0.150004  2197     15969    27546    111787    61089    164088        0.0108848       2.42


==> dat/magnetostatics/ddr/Voro-small-0_1/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 1138
DimXDiv: 648
SizeSCsystem: 1678
EnergyError: 0.342533
HcurlHdivError: 0.342533
TwallDDRCore: 0.0703009
TprocDDRCore: 0.11
TwallModel: 0.258618
TprocModel: 0.3
TwallSolve: 0.137055
TprocSolve: 0.42


==> dat/magnetostatics/ddr/Voro-small-0_1/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 5604
DimXDiv: 3150
SizeSCsystem: 8254
EnergyError: 0.119025
HcurlHdivError: 0.119025
TwallDDRCore: 0.04254
TprocDDRCore: 0.57
TwallModel: 0.597709
TprocModel: 4.5
TwallSolve: 0.677221
TprocSolve: 3.03


==> dat/magnetostatics/ddr/Voro-small-0_1/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 16461
DimXDiv: 9111
SizeSCsystem: 24200
EnergyError: 0.0500794
HcurlHdivError: 0.0500794
TwallDDRCore: 0.0918211
TprocDDRCore: 1.72
TwallModel: 1.47514
TprocModel: 9.92
TwallSolve: 3.06668
TprocSolve: 13


==> dat/magnetostatics/ddr/Voro-small-0_1/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 35676
DimXDiv: 19662
SizeSCsystem: 52422
EnergyError: 0.0261837
HcurlHdivError: 0.0261837
TwallDDRCore: 0.150835
TprocDDRCore: 3.31
TwallModel: 3.05224
TprocModel: 20.76
TwallSolve: 9.50548
TprocSolve: 44.56


==> dat/magnetostatics/ddr/Voro-small-0_1/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 66553
DimXDiv: 36507
SizeSCsystem: 97736
EnergyError: 0.0161858
HcurlHdivError: 0.0161858
TwallDDRCore: 0.243919
TprocDDRCore: 5.82
TwallModel: 5.95641
TprocModel: 41.06
TwallSolve: 25.6783
TprocSolve: 139.4


==> dat/magnetostatics/ddr/Voro-small-0_1/results-6.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 111787
DimXDiv: 61089
SizeSCsystem: 164088
EnergyError: 0.0108848
HcurlHdivError: 0.0108848
TwallDDRCore: 0.400582
TprocDDRCore: 9.59
TwallModel: 9.67092
TprocModel: 69.54
TwallSolve: 54.4549
TprocSolve: 394.13


==> dat/magnetostatics/ddr/Voro-small-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0482176     0.1           0.259994    0.29        0.142979    0.43
0.0372126     0.56          0.586142    4.14        0.711586    2.91
0.095973      1.7           1.65916     10.7        3.1106      11.67
0.14612       3.21          3.50475     22.7        10.4912     51.9
0.265143      5.61          6.55684     41.78       27.4966     150.91
0.411427      9.71          10.2583     69.84       60.555      451.45


==> dat/magnetostatics/ddr/Voro-small-0_1/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.400582  9.67092  54.4549
Proc  9.59      69.54    394.13


==> dat/magnetostatics/ddr/Voro-small-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
2    0.826611  27       162      272      2517      1512     3624          0.125237        --
2    0.454124  125      800      1352     12331     7300     17756         0.0228403       2.84
2    0.305313  343      2351     4018     36007     20966    51828         0.007342        2.86
2    0.221382  729      5096     8736     77911     45156    112132        0.00322569      2.56
2    0.176754  1331     9507     16354    145083    83662    208780        0.00168687      2.88
2    0.150004  2197     15969    27546    243345    139754   350144        0.00100436      3.16


==> dat/magnetostatics/ddr/Voro-small-0_2/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 2517
DimXDiv: 1512
SizeSCsystem: 3624
EnergyError: 0.125237
HcurlHdivError: 0.125237
TwallDDRCore: 0.0953946
TprocDDRCore: 0.16
TwallModel: 1.24063
TprocModel: 1.35
TwallSolve: 0.30179
TprocSolve: 1.16


==> dat/magnetostatics/ddr/Voro-small-0_2/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 12331
DimXDiv: 7300
SizeSCsystem: 17756
EnergyError: 0.0228403
HcurlHdivError: 0.0228403
TwallDDRCore: 0.0921906
TprocDDRCore: 1.49
TwallModel: 2.22798
TprocModel: 16.48
TwallSolve: 2.37626
TprocSolve: 9.21


==> dat/magnetostatics/ddr/Voro-small-0_2/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 36007
DimXDiv: 20966
SizeSCsystem: 51828
EnergyError: 0.007342
HcurlHdivError: 0.007342
TwallDDRCore: 0.164172
TprocDDRCore: 3.15
TwallModel: 6.64608
TprocModel: 49.26
TwallSolve: 12.0007
TprocSolve: 56.76


==> dat/magnetostatics/ddr/Voro-small-0_2/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 77911
DimXDiv: 45156
SizeSCsystem: 112132
EnergyError: 0.00322569
HcurlHdivError: 0.00322569
TwallDDRCore: 0.277627
TprocDDRCore: 6.53
TwallModel: 14.4901
TprocModel: 121.2
TwallSolve: 43.1469
TprocSolve: 267.39


==> dat/magnetostatics/ddr/Voro-small-0_2/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 145083
DimXDiv: 83662
SizeSCsystem: 208780
EnergyError: 0.00168687
HcurlHdivError: 0.00168687
TwallDDRCore: 0.536554
TprocDDRCore: 11.8
TwallModel: 27.6714
TprocModel: 250.31
TwallSolve: 139.933
TprocSolve: 1028.82


==> dat/magnetostatics/ddr/Voro-small-0_2/results-6.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 243345
DimXDiv: 139754
SizeSCsystem: 350144
EnergyError: 0.00100436
HcurlHdivError: 0.00100436
TwallDDRCore: 0.767278
TprocDDRCore: 19.47
TwallModel: 47.7375
TprocModel: 450.19
TwallSolve: 325.069
TprocSolve: 2938.53


==> dat/magnetostatics/ddr/Voro-small-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0953946     0.16          1.24063     1.35        0.30179     1.16
0.0921906     1.49          2.22798     16.48       2.37626     9.21
0.164172      3.15          6.64608     49.26       12.0007     56.76
0.277627      6.53          14.4901     121.2       43.1469     267.39
0.536554      11.8          27.6714     250.31      139.933     1028.82
0.767278      19.47         47.7375     450.19      325.069     2938.53


==> dat/magnetostatics/ddr/Voro-small-0_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.767278  47.7375  325.069
Proc  19.47     450.19   2938.53


==> dat/magnetostatics/ddr/Voro-small-0_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimXCurl  DimXDiv  SizeSCsystem  HcurlHdivError  Rate
3    0.826611  27       162      272      4490      2835     6353          0.0918575       --
3    0.454124  125      800      1352     21908     13625    31033         0.00376575      5.33
3    0.305313  343      2351     4018     63685     38945    90282         0.000786979     3.94
3    0.221382  729      5096     8736     137628    83765    195149        0.000274281     3.28
3    0.176754  1331     9507     16354    255937    154965   362986        0.00011617      3.82
3    0.150004  2197     15969    27546    428811    258555   608274        5.79031e-05     4.24


==> dat/magnetostatics/ddr/Voro-small-0_3/results-1.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 3
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 4490
DimXDiv: 2835
SizeSCsystem: 6353
EnergyError: 0.0918575
HcurlHdivError: 0.0918575
TwallDDRCore: 0.166653
TprocDDRCore: 0.29
TwallModel: 4.82758
TprocModel: 5.06
TwallSolve: 0.663773
TprocSolve: 3.47


==> dat/magnetostatics/ddr/Voro-small-0_3/results-2.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 3
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 21908
DimXDiv: 13625
SizeSCsystem: 31033
EnergyError: 0.00376575
HcurlHdivError: 0.00376575
TwallDDRCore: 0.164476
TprocDDRCore: 2.42
TwallModel: 6.91761
TprocModel: 58.57
TwallSolve: 5.75246
TprocSolve: 24.83


==> dat/magnetostatics/ddr/Voro-small-0_3/results-3.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 3
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 63685
DimXDiv: 38945
SizeSCsystem: 90282
EnergyError: 0.000786979
HcurlHdivError: 0.000786979
TwallDDRCore: 0.287066
TprocDDRCore: 5.25
TwallModel: 22.632
TprocModel: 210.31
TwallSolve: 33.6728
TprocSolve: 212.29


==> dat/magnetostatics/ddr/Voro-small-0_3/results-4.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 3
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 137628
DimXDiv: 83765
SizeSCsystem: 195149
EnergyError: 0.000274281
HcurlHdivError: 0.000274281
TwallDDRCore: 0.475521
TprocDDRCore: 11.55
TwallModel: 48.406
TprocModel: 524.77
TwallSolve: 130.341
TprocSolve: 1104.66


==> dat/magnetostatics/ddr/Voro-small-0_3/results-5.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 3
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 255937
DimXDiv: 154965
SizeSCsystem: 362986
EnergyError: 0.00011617
HcurlHdivError: 0.00011617
TwallDDRCore: 0.859905
TprocDDRCore: 20.88
TwallModel: 93.5242
TprocModel: 1060.81
TwallSolve: 452.169
TprocSolve: 4334.05


==> dat/magnetostatics/ddr/Voro-small-0_3/results-6.txt <==
Scheme: ddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 3
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 428811
DimXDiv: 258555
SizeSCsystem: 608274
EnergyError: 5.79031e-05
HcurlHdivError: 5.79031e-05
TwallDDRCore: 1.46116
TprocDDRCore: 34.85
TwallModel: 164.067
TprocModel: 1899.53
TwallSolve: 1144.79
TprocSolve: 12603.2


==> dat/magnetostatics/ddr/Voro-small-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.166653      0.29          4.82758     5.06        0.663773    3.47
0.164476      2.42          6.91761     58.57       5.75246     24.83
0.287066      5.25          22.632      210.31      33.6728     212.29
0.475521      11.55         48.406      524.77      130.341     1104.66
0.859905      20.88         93.5242     1060.81     452.169     4334.05
1.46116       34.85         164.067     1899.53     1144.79     12603.2


==> dat/magnetostatics/ddr/Voro-small-0_3/wall-proc-times.dat <==
Type  DDRCore  Model    Solve
Wall  1.46116  164.067  1144.79
Proc  34.85    1899.53  12603.2


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
0    0.265165  1178     9819     13553    13553      9819      23372         0.255108        --


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_0/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.2
Degree: 0
MeshSize: 0.265165
NbCells: 1178
NbFaces: 9819
NbEdges: 13553
DimSXCurl: 13553
DimSXDiv: 9819
SizeSCsystem: 23372
EnergyError: 0.255108
HcurlHdivError: 0.255108
TwallDDRCore: 0.0869197
TprocDDRCore: 1.94
TwallModel: 0.502943
TprocModel: 4.43
TwallSolve: 0.869861
TprocSolve: 5.02


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0869197     1.94          0.502943    4.43        0.869861    5.02


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_1/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.5
Degree: 1
MeshSize: 0.850092
NbCells: 177
NbFaces: 8060
NbEdges: 12800
DimSXCurl: 42251
DimSXDiv: 25242
SizeSCsystem: 66962
EnergyError: 0.989909
HcurlHdivError: 0.989909
TwallDDRCore: 0.232974
TprocDDRCore: 3.79
TwallModel: 81.462
TprocModel: 608.98
TwallSolve: 30.1764
TprocSolve: 193.13


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_1/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.3
Degree: 1
MeshSize: 0.459279
NbCells: 624
NbFaces: 9221
NbEdges: 13513
DimSXCurl: 47340
DimSXDiv: 31407
SizeSCsystem: 76875
EnergyError: 0.947983
HcurlHdivError: 0.947983
TwallDDRCore: 0.218358
TprocDDRCore: 4.35
TwallModel: 9.93415
TprocModel: 71.23
TwallSolve: 10.8175
TprocSolve: 85.01


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_1/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.2
Degree: 1
MeshSize: 0.265165
NbCells: 1178
NbFaces: 9819
NbEdges: 13553
DimSXCurl: 50278
DimSXDiv: 36525
SizeSCsystem: 83269
EnergyError: 0.354589
HcurlHdivError: 0.354589
TwallDDRCore: 0.214622
TprocDDRCore: 5.02
TwallModel: 4.71361
TprocModel: 34.02
TwallSolve: 5.88964
TprocSolve: 48.1


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_1/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.1
Degree: 1
MeshSize: 0.153093
NbCells: 2209
NbFaces: 11169
NbEdges: 13872
DimSXCurl: 56709
DimSXDiv: 46761
SizeSCsystem: 96843
EnergyError: 0.0207879
HcurlHdivError: 0.0207879
TwallDDRCore: 0.26874
TprocDDRCore: 6.41
TwallModel: 3.32416
TprocModel: 28.27
TwallSolve: 4.09877
TprocSolve: 34.84


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.232974      3.79          81.462      608.98      30.1764     193.13
0.218358      4.35          9.93415     71.23       10.8175     85.01
0.214622      5.02          4.71361     34.02       5.88964     48.1
0.26874       6.41          3.32416     28.27       4.09877     34.84


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_1/wall-proc-times.dat <==
Type  DDRCore  Model    Solve
Wall  0.26874  3.32416  4.09877
Proc  6.41     28.27    34.84


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
2    0.850092  177      8060     12800    80647      51900     130600        0.993528        --
2    0.459279  624      9221     13513    93508      67806     154450        0.977855        0.03
2    0.265165  1178     9819     13553    102712     82474     172228        0.617172        0.84
2    0.153093  2209     11169    13872    121760     111194    208655        0.00168605      10.75


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_2/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.5
Degree: 2
MeshSize: 0.850092
NbCells: 177
NbFaces: 8060
NbEdges: 12800
DimSXCurl: 80647
DimSXDiv: 51900
SizeSCsystem: 130600
EnergyError: 0.993528
HcurlHdivError: 0.993528
TwallDDRCore: 0.392183
TprocDDRCore: 7.01
TwallModel: 371.602
TprocModel: 3108.31
TwallSolve: 128.571
TprocSolve: 1225.1


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_2/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.3
Degree: 2
MeshSize: 0.459279
NbCells: 624
NbFaces: 9221
NbEdges: 13513
DimSXCurl: 93508
DimSXDiv: 67806
SizeSCsystem: 154450
EnergyError: 0.977855
HcurlHdivError: 0.977855
TwallDDRCore: 0.388007
TprocDDRCore: 8.29
TwallModel: 52.2155
TprocModel: 460.72
TwallSolve: 45.698
TprocSolve: 457.41


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_2/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.2
Degree: 2
MeshSize: 0.265165
NbCells: 1178
NbFaces: 9819
NbEdges: 13553
DimSXCurl: 102712
DimSXDiv: 82474
SizeSCsystem: 172228
EnergyError: 0.617172
HcurlHdivError: 0.617172
TwallDDRCore: 0.42976
TprocDDRCore: 10.24
TwallModel: 24.9715
TprocModel: 221.17
TwallSolve: 27.5519
TprocSolve: 285.87


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_2/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.1
Degree: 2
MeshSize: 0.153093
NbCells: 2209
NbFaces: 11169
NbEdges: 13872
DimSXCurl: 121760
DimSXDiv: 111194
SizeSCsystem: 208655
EnergyError: 0.00168605
HcurlHdivError: 0.00168605
TwallDDRCore: 0.562394
TprocDDRCore: 13.61
TwallModel: 18.4728
TprocModel: 181.37
TwallSolve: 18.6798
TprocSolve: 185.36


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.392183      7.01          371.602     3108.31     128.571     1225.1
0.388007      8.29          52.2155     460.72      45.698      457.41
0.42976       10.24         24.9715     221.17      27.5519     285.87
0.562394      13.61         18.4728     181.37      18.6798     185.36


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.562394  18.4728  18.6798
Proc  13.61     181.37   185.36


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
3    0.850092  177      8060     12800    136402     88565     220365        0.996815        --
3    0.459279  624      9221     13513    162486     120290    266552        0.991228        0.01
3    0.265165  1178     9819     13553    183030     151200    303602        0.779252        0.44
3    0.153093  2209     11169    13872    224612     211095    378273        9.38502e-05     16.43


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_3/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.5
Degree: 3
MeshSize: 0.850092
NbCells: 177
NbFaces: 8060
NbEdges: 12800
DimSXCurl: 136402
DimSXDiv: 88565
SizeSCsystem: 220365
EnergyError: 0.996815
HcurlHdivError: 0.996815
TwallDDRCore: 0.700766
TprocDDRCore: 12.15
TwallModel: 1417.79
TprocModel: 11529.4
TwallSolve: 507.344
TprocSolve: 5202.01


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_3/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.3
Degree: 3
MeshSize: 0.459279
NbCells: 624
NbFaces: 9221
NbEdges: 13513
DimSXCurl: 162486
DimSXDiv: 120290
SizeSCsystem: 266552
EnergyError: 0.991228
HcurlHdivError: 0.991228
TwallDDRCore: 0.675965
TprocDDRCore: 14.36
TwallModel: 167.039
TprocModel: 1803.54
TwallSolve: 176.233
TprocSolve: 2002.3


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_3/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.2
Degree: 3
MeshSize: 0.265165
NbCells: 1178
NbFaces: 9819
NbEdges: 13553
DimSXCurl: 183030
DimSXDiv: 151200
SizeSCsystem: 303602
EnergyError: 0.779252
HcurlHdivError: 0.779252
TwallDDRCore: 0.743523
TprocDDRCore: 18.21
TwallModel: 79.352
TprocModel: 885.52
TwallSolve: 111.52
TprocSolve: 1240.65


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_3/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16.coarse.1
Degree: 3
MeshSize: 0.153093
NbCells: 2209
NbFaces: 11169
NbEdges: 13872
DimSXCurl: 224612
DimSXDiv: 211095
SizeSCsystem: 378273
EnergyError: 9.38502e-05
HcurlHdivError: 9.38502e-05
TwallDDRCore: 0.993124
TprocDDRCore: 24.37
TwallModel: 64.6904
TprocModel: 722.33
TwallSolve: 76.839
TprocSolve: 832.39


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.700766      12.15         1417.79     11529.4     507.344     5202.01
0.675965      14.36         167.039     1803.54     176.233     2002.3
0.743523      18.21         79.352      885.52      111.52      1240.65
0.993124      24.37         64.6904     722.33      76.839      832.39


==> dat/magnetostatics/sddr/Cubic-Cells-coarse_3/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.993124  64.6904  76.839
Proc  24.37     722.33   832.39


==> dat/magnetostatics/sddr/Cubic-Cells_0/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
0    0.866025   8        36       54       54         36        90            0.686733        --
0    0.433013   64       240      300      300        240       540           0.322415        1.09
0    0.216506   512      1728     1944     1944       1728      3672          0.103821        1.63
0    0.108253   4096     13056    13872    13872      13056     26928         0.0279821       1.89
0    0.0541266  32768    101376   104544   104544     101376    205920        0.198115        -2.82


==> dat/magnetostatics/sddr/Cubic-Cells_0/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXCurl: 54
DimSXDiv: 36
SizeSCsystem: 90
EnergyError: 0.686733
HcurlHdivError: 0.686733
TwallDDRCore: 0.0113711
TprocDDRCore: 0.01
TwallModel: 0.0185155
TprocModel: 0.03
TwallSolve: 0.0404827
TprocSolve: 0.09


==> dat/magnetostatics/sddr/Cubic-Cells_0/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXCurl: 300
DimSXDiv: 240
SizeSCsystem: 540
EnergyError: 0.322415
HcurlHdivError: 0.322415
TwallDDRCore: 0.0137635
TprocDDRCore: 0.1
TwallModel: 0.0286653
TprocModel: 0.18
TwallSolve: 0.0282021
TprocSolve: 0.15


==> dat/magnetostatics/sddr/Cubic-Cells_0/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXCurl: 1944
DimSXDiv: 1728
SizeSCsystem: 3672
EnergyError: 0.103821
HcurlHdivError: 0.103821
TwallDDRCore: 0.03016
TprocDDRCore: 0.67
TwallModel: 0.0882749
TprocModel: 0.88
TwallSolve: 0.0650276
TprocSolve: 0.29


==> dat/magnetostatics/sddr/Cubic-Cells_0/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXCurl: 13872
DimSXDiv: 13056
SizeSCsystem: 26928
EnergyError: 0.0279821
HcurlHdivError: 0.0279821
TwallDDRCore: 0.110704
TprocDDRCore: 2.71
TwallModel: 0.363754
TprocModel: 4.99
TwallSolve: 0.37683
TprocSolve: 1.85


==> dat/magnetostatics/sddr/Cubic-Cells_0/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 0
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimSXCurl: 104544
DimSXDiv: 101376
SizeSCsystem: 205920
EnergyError: 0.198115
HcurlHdivError: 0.198115
TwallDDRCore: 0.731134
TprocDDRCore: 19.35
TwallModel: 4.95245
TprocModel: 73.17
TwallSolve: 4.46168
TprocSolve: 32.32


==> dat/magnetostatics/sddr/Cubic-Cells_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0113711     0.01          0.0185155   0.03        0.0404827   0.09
0.0137635     0.1           0.0286653   0.18        0.0282021   0.15
0.03016       0.67          0.0882749   0.88        0.0650276   0.29
0.110704      2.71          0.363754    4.99        0.37683     1.85
0.731134      19.35         4.95245     73.17       4.46168     32.32


==> dat/magnetostatics/sddr/Cubic-Cells_0/wall-proc-times.dat <==
Type  DDRCore   Model     Solve
Wall  0.110704  0.363754  0.37683
Proc  2.71      4.99      1.85


==> dat/magnetostatics/sddr/Cubic-Cells_1/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
1    0.866025   8        36       54       204        156       336           0.557142        --
1    0.433013   64       240      300      1272       1104      2184          0.15169         1.88
1    0.216506   512      1728     1944     8880       8256      15600         0.0248097       2.61
1    0.108253   4096     13056    13872    66144      63744     117600        0.00337035      2.88
1    0.0541266  32768    101376   104544   510144     500736    912576        0.000431037     2.97


==> dat/magnetostatics/sddr/Cubic-Cells_1/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXCurl: 204
DimSXDiv: 156
SizeSCsystem: 336
EnergyError: 0.557142
HcurlHdivError: 0.557142
TwallDDRCore: 0.0306487
TprocDDRCore: 0.04
TwallModel: 0.0400256
TprocModel: 0.06
TwallSolve: 0.0388767
TprocSolve: 0.11


==> dat/magnetostatics/sddr/Cubic-Cells_1/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXCurl: 1272
DimSXDiv: 1104
SizeSCsystem: 2184
EnergyError: 0.15169
HcurlHdivError: 0.15169
TwallDDRCore: 0.015675
TprocDDRCore: 0.17
TwallModel: 0.13299
TprocModel: 0.97
TwallSolve: 0.0515803
TprocSolve: 0.3


==> dat/magnetostatics/sddr/Cubic-Cells_1/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXCurl: 8880
DimSXDiv: 8256
SizeSCsystem: 15600
EnergyError: 0.0248097
HcurlHdivError: 0.0248097
TwallDDRCore: 0.0533569
TprocDDRCore: 1.2
TwallModel: 0.367268
TprocModel: 3.55
TwallSolve: 0.214365
TprocSolve: 1.28


==> dat/magnetostatics/sddr/Cubic-Cells_1/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXCurl: 66144
DimSXDiv: 63744
SizeSCsystem: 117600
EnergyError: 0.00337035
HcurlHdivError: 0.00337035
TwallDDRCore: 0.335691
TprocDDRCore: 8.94
TwallModel: 2.61387
TprocModel: 27.9
TwallSolve: 2.21304
TprocSolve: 15.45


==> dat/magnetostatics/sddr/Cubic-Cells_1/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 1
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimSXCurl: 510144
DimSXDiv: 500736
SizeSCsystem: 912576
EnergyError: 0.000431037
HcurlHdivError: 0.000431037
TwallDDRCore: 2.48043
TprocDDRCore: 68.12
TwallModel: 23.1921
TprocModel: 250.34
TwallSolve: 65.8517
TprocSolve: 761.81


==> dat/magnetostatics/sddr/Cubic-Cells_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0306487     0.04          0.0400256   0.06        0.0388767   0.11
0.015675      0.17          0.13299     0.97        0.0515803   0.3
0.0533569     1.2           0.367268    3.55        0.214365    1.28
0.335691      8.94          2.61387     27.9        2.21304     15.45
2.48043       68.12         23.1921     250.34      65.8517     761.81


==> dat/magnetostatics/sddr/Cubic-Cells_1/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.335691  2.61387  2.21304
Proc  8.94      27.9     15.45


==> dat/magnetostatics/sddr/Cubic-Cells_2/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
2    0.866025   8        36       54       430        376       718           0.298249        --
2    0.433013   64       240      300      2804       2720      4820          0.037821        2.98
2    0.216506   512      1728     1944     20104      20608     35080         0.0039133       3.27
2    0.108253   4096     13056    13872    151952     160256    267152        0.000433319     3.17
2    0.0541266  32768    101376   104544   1180960    1263616   2084128       5.19256e-05     3.06


==> dat/magnetostatics/sddr/Cubic-Cells_2/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXCurl: 430
DimSXDiv: 376
SizeSCsystem: 718
EnergyError: 0.298249
HcurlHdivError: 0.298249
TwallDDRCore: 0.0488348
TprocDDRCore: 0.06
TwallModel: 0.150791
TprocModel: 0.21
TwallSolve: 0.0548753
TprocSolve: 0.16


==> dat/magnetostatics/sddr/Cubic-Cells_2/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXCurl: 2804
DimSXDiv: 2720
SizeSCsystem: 4820
EnergyError: 0.037821
HcurlHdivError: 0.037821
TwallDDRCore: 0.0360516
TprocDDRCore: 0.33
TwallModel: 0.409683
TprocModel: 4.25
TwallSolve: 0.0932194
TprocSolve: 0.54


==> dat/magnetostatics/sddr/Cubic-Cells_2/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXCurl: 20104
DimSXDiv: 20608
SizeSCsystem: 35080
EnergyError: 0.0039133
HcurlHdivError: 0.0039133
TwallDDRCore: 0.117406
TprocDDRCore: 2.74
TwallModel: 1.88902
TprocModel: 21.11
TwallSolve: 0.707677
TprocSolve: 4.85


==> dat/magnetostatics/sddr/Cubic-Cells_2/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 2
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXCurl: 151952
DimSXDiv: 160256
SizeSCsystem: 267152
EnergyError: 0.000433319
HcurlHdivError: 0.000433319
TwallDDRCore: 0.758164
TprocDDRCore: 20.36
TwallModel: 11.5349
TprocModel: 126.57
TwallSolve: 9.81353
TprocSolve: 81.45


==> dat/magnetostatics/sddr/Cubic-Cells_2/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 2
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimSXCurl: 1180960
DimSXDiv: 1263616
SizeSCsystem: 2084128
EnergyError: 5.19256e-05
HcurlHdivError: 5.19256e-05
TwallDDRCore: 5.6515
TprocDDRCore: 154.83
TwallModel: 93.1023
TprocModel: 1056.61
TwallSolve: 434.071
TprocSolve: 5521.72


==> dat/magnetostatics/sddr/Cubic-Cells_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0488348     0.06          0.150791    0.21        0.0548753   0.16
0.0360516     0.33          0.409683    4.25        0.0932194   0.54
0.117406      2.74          1.88902     21.11       0.707677    4.85
0.758164      20.36         11.5349     126.57      9.81353     81.45
5.6515        154.83        93.1023     1056.61     434.071     5521.72


==> dat/magnetostatics/sddr/Cubic-Cells_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.758164  11.5349  9.81353
Proc  20.36     126.57   81.45


==> dat/magnetostatics/sddr/Cubic-Cells_3/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
3    0.866025   8        36       54       784        720       1296          0.103216        --
3    0.433013   64       240      300      5264       5280      8880          0.00668976      3.95
3    0.216506   512      1728     1944     38368      40320     65376         0.000390149     4.10
3    0.108253   4096     13056    13872    292544     314880    500928        2.33908e-05     4.06


==> dat/magnetostatics/sddr/Cubic-Cells_3/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 3
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXCurl: 784
DimSXDiv: 720
SizeSCsystem: 1296
EnergyError: 0.103216
HcurlHdivError: 0.103216
TwallDDRCore: 0.0560327
TprocDDRCore: 0.08
TwallModel: 0.569293
TprocModel: 0.75
TwallSolve: 0.102149
TprocSolve: 0.31


==> dat/magnetostatics/sddr/Cubic-Cells_3/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 3
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXCurl: 5264
DimSXDiv: 5280
SizeSCsystem: 8880
EnergyError: 0.00668976
HcurlHdivError: 0.00668976
TwallDDRCore: 0.0957755
TprocDDRCore: 1.11
TwallModel: 1.11593
TprocModel: 10.77
TwallSolve: 0.286223
TprocSolve: 1.64


==> dat/magnetostatics/sddr/Cubic-Cells_3/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 3
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXCurl: 38368
DimSXDiv: 40320
SizeSCsystem: 65376
EnergyError: 0.000390149
HcurlHdivError: 0.000390149
TwallDDRCore: 0.215361
TprocDDRCore: 4.95
TwallModel: 5.74957
TprocModel: 68.83
TwallSolve: 2.21618
TprocSolve: 12.67


==> dat/magnetostatics/sddr/Cubic-Cells_3/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 3
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXCurl: 292544
DimSXDiv: 314880
SizeSCsystem: 500928
EnergyError: 2.33908e-05
HcurlHdivError: 2.33908e-05
TwallDDRCore: 1.34876
TprocDDRCore: 36.71
TwallModel: 46.37
TprocModel: 566.58
TwallSolve: 40.1392
TprocSolve: 387.71


==> dat/magnetostatics/sddr/Cubic-Cells_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0560327     0.08          0.569293    0.75        0.102149    0.31
0.0957755     1.11          1.11593     10.77       0.286223    1.64
0.215361      4.95          5.74957     68.83       2.21618     12.67
1.34876       36.71         46.37       566.58      40.1392     387.71
10.5384       290.95        454.42      4683.41     79.645      59.45


==> dat/magnetostatics/sddr/Cubic-Cells_3/wall-proc-times.dat <==
Type  DDRCore  Model   Solve
Wall  1.34876  46.37   40.1392
Proc  36.71    566.58  387.71


==> dat/magnetostatics/sddr/Tetgen-Cube-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
0    1.22501   19       52       48       48         52        100           0.600102        --
0    0.558943  216      496      354      354        496       850           0.195825        1.43
0    0.499828  408      913      628      628        913       1541          0.169671        1.28
0    0.39203   816      1805     1217     1217       1805      3022          0.147413        0.58
0    0.313068  1504     3261     2139     2139       3261      5400          0.097861        1.82
0    0.256759  2925     6228     3965     3965       6228      10193         0.0818512       0.90


==> dat/magnetostatics/sddr/Tetgen-Cube-0_0/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 48
DimSXDiv: 52
SizeSCsystem: 100
EnergyError: 0.600102
HcurlHdivError: 0.600102
TwallDDRCore: 0.0127542
TprocDDRCore: 0.02
TwallModel: 0.022455
TprocModel: 0.02
TwallSolve: 0.0409046
TprocSolve: 0.1


==> dat/magnetostatics/sddr/Tetgen-Cube-0_0/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 354
DimSXDiv: 496
SizeSCsystem: 850
EnergyError: 0.195825
HcurlHdivError: 0.195825
TwallDDRCore: 0.017534
TprocDDRCore: 0.16
TwallModel: 0.0272509
TprocModel: 0.32
TwallSolve: 0.0386662
TprocSolve: 0.19


==> dat/magnetostatics/sddr/Tetgen-Cube-0_0/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 628
DimSXDiv: 913
SizeSCsystem: 1541
EnergyError: 0.169671
HcurlHdivError: 0.169671
TwallDDRCore: 0.0156983
TprocDDRCore: 0.24
TwallModel: 0.0400578
TprocModel: 0.5
TwallSolve: 0.0623729
TprocSolve: 0.17


==> dat/magnetostatics/sddr/Tetgen-Cube-0_0/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 1217
DimSXDiv: 1805
SizeSCsystem: 3022
EnergyError: 0.147413
HcurlHdivError: 0.147413
TwallDDRCore: 0.0256196
TprocDDRCore: 0.53
TwallModel: 0.0525717
TprocModel: 0.72
TwallSolve: 0.0741847
TprocSolve: 0.23


==> dat/magnetostatics/sddr/Tetgen-Cube-0_0/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 2139
DimSXDiv: 3261
SizeSCsystem: 5400
EnergyError: 0.097861
HcurlHdivError: 0.097861
TwallDDRCore: 0.0290054
TprocDDRCore: 0.61
TwallModel: 0.0610645
TprocModel: 0.91
TwallSolve: 0.0583914
TprocSolve: 0.29


==> dat/magnetostatics/sddr/Tetgen-Cube-0_0/results-6.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 3965
DimSXDiv: 6228
SizeSCsystem: 10193
EnergyError: 0.0818512
HcurlHdivError: 0.0818512
TwallDDRCore: 0.0598689
TprocDDRCore: 1.32
TwallModel: 0.117781
TprocModel: 1.92
TwallSolve: 0.108096
TprocSolve: 0.48


==> dat/magnetostatics/sddr/Tetgen-Cube-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0127542     0.02          0.022455    0.02        0.0409046   0.1
0.017534      0.16          0.0272509   0.32        0.0386662   0.19
0.0156983     0.24          0.0400578   0.5         0.0623729   0.17
0.0256196     0.53          0.0525717   0.72        0.0741847   0.23
0.0290054     0.61          0.0610645   0.91        0.0583914   0.29
0.0598689     1.32          0.117781    1.92        0.108096    0.48


==> dat/magnetostatics/sddr/Tetgen-Cube-0_0/wall-proc-times.dat <==
Type  DDRCore    Model     Solve
Wall  0.0598689  0.117781  0.108096
Proc  1.32       1.92      0.48


==> dat/magnetostatics/sddr/Tetgen-Cube-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
1    1.22501   19       52       48       257        270       470           0.835938        --
1    0.558943  216      496      354      2348       2784      4484          0.103149        2.67
1    0.499828  408      913      628      4306       5187      8269          0.0765063       2.67
1    0.39203   816      1805     1217     8492       10311     16355         0.0557257       1.30
1    0.313068  1504     3261     2139     15312      18807     29607         0.0295022       2.83
1    0.256759  2925     6228     3965     29161      36234     56620         0.0194633       2.10


==> dat/magnetostatics/sddr/Tetgen-Cube-0_1/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 257
DimSXDiv: 270
SizeSCsystem: 470
EnergyError: 0.835938
HcurlHdivError: 0.835938
TwallDDRCore: 0.0306546
TprocDDRCore: 0.04
TwallModel: 0.0386863
TprocModel: 0.05
TwallSolve: 0.0207498
TprocSolve: 0.09


==> dat/magnetostatics/sddr/Tetgen-Cube-0_1/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 2348
DimSXDiv: 2784
SizeSCsystem: 4484
EnergyError: 0.103149
HcurlHdivError: 0.103149
TwallDDRCore: 0.0291553
TprocDDRCore: 0.4
TwallModel: 0.126994
TprocModel: 1
TwallSolve: 0.0572974
TprocSolve: 0.34


==> dat/magnetostatics/sddr/Tetgen-Cube-0_1/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 4306
DimSXDiv: 5187
SizeSCsystem: 8269
EnergyError: 0.0765063
HcurlHdivError: 0.0765063
TwallDDRCore: 0.0341363
TprocDDRCore: 0.68
TwallModel: 0.180941
TprocModel: 1.75
TwallSolve: 0.0903562
TprocSolve: 0.47


==> dat/magnetostatics/sddr/Tetgen-Cube-0_1/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 8492
DimSXDiv: 10311
SizeSCsystem: 16355
EnergyError: 0.0557257
HcurlHdivError: 0.0557257
TwallDDRCore: 0.0587755
TprocDDRCore: 1.41
TwallModel: 0.26394
TprocModel: 2.88
TwallSolve: 0.144931
TprocSolve: 0.8


==> dat/magnetostatics/sddr/Tetgen-Cube-0_1/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 15312
DimSXDiv: 18807
SizeSCsystem: 29607
EnergyError: 0.0295022
HcurlHdivError: 0.0295022
TwallDDRCore: 0.11976
TprocDDRCore: 2.54
TwallModel: 0.518836
TprocModel: 5.92
TwallSolve: 0.270979
TprocSolve: 1.58


==> dat/magnetostatics/sddr/Tetgen-Cube-0_1/results-6.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 29161
DimSXDiv: 36234
SizeSCsystem: 56620
EnergyError: 0.0194633
HcurlHdivError: 0.0194633
TwallDDRCore: 0.185474
TprocDDRCore: 4.67
TwallModel: 0.92757
TprocModel: 11.11
TwallSolve: 0.539677
TprocSolve: 3.57


==> dat/magnetostatics/sddr/Tetgen-Cube-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0306546     0.04          0.0386863   0.05        0.0207498   0.09
0.0291553     0.4           0.126994    1           0.0572974   0.34
0.0341363     0.68          0.180941    1.75        0.0903562   0.47
0.0587755     1.41          0.26394     2.88        0.144931    0.8
0.11976       2.54          0.518836    5.92        0.270979    1.58
0.185474      4.67          0.92757     11.11       0.539677    3.57


==> dat/magnetostatics/sddr/Tetgen-Cube-0_1/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.185474  0.92757  0.539677
Proc  4.67      11.11    3.57


==> dat/magnetostatics/sddr/Tetgen-Cube-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
2    1.22501   19       52       48       665        692       1148          0.44591         --
2    0.558943  216      496      354      6414       7296      11334         0.0211413       3.89
2    0.499828  408      913      628      11850      13638     21000         0.0129993       4.35
2    0.39203   816      1805     1217     23457      27150     41631         0.00804013      1.98
2    0.313068  1504     3261     2139     42527      49646     75629         0.00336946      3.87
2    0.256759  2925     6228     3965     81438      95868     145131        0.00182847      3.08


==> dat/magnetostatics/sddr/Tetgen-Cube-0_2/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 665
DimSXDiv: 692
SizeSCsystem: 1148
EnergyError: 0.44591
HcurlHdivError: 0.44591
TwallDDRCore: 0.0609578
TprocDDRCore: 0.07
TwallModel: 0.15222
TprocModel: 0.2
TwallSolve: 0.0630761
TprocSolve: 0.16


==> dat/magnetostatics/sddr/Tetgen-Cube-0_2/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 6414
DimSXDiv: 7296
SizeSCsystem: 11334
EnergyError: 0.0211413
HcurlHdivError: 0.0211413
TwallDDRCore: 0.065152
TprocDDRCore: 0.86
TwallModel: 0.467166
TprocModel: 4.45
TwallSolve: 0.144063
TprocSolve: 0.91


==> dat/magnetostatics/sddr/Tetgen-Cube-0_2/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 11850
DimSXDiv: 13638
SizeSCsystem: 21000
EnergyError: 0.0129993
HcurlHdivError: 0.0129993
TwallDDRCore: 0.0908793
TprocDDRCore: 1.64
TwallModel: 0.700045
TprocModel: 6.92
TwallSolve: 0.302483
TprocSolve: 1.76


==> dat/magnetostatics/sddr/Tetgen-Cube-0_2/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 23457
DimSXDiv: 27150
SizeSCsystem: 41631
EnergyError: 0.00804013
HcurlHdivError: 0.00804013
TwallDDRCore: 0.143426
TprocDDRCore: 3.51
TwallModel: 1.24269
TprocModel: 13.33
TwallSolve: 0.568393
TprocSolve: 3.85


==> dat/magnetostatics/sddr/Tetgen-Cube-0_2/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 42527
DimSXDiv: 49646
SizeSCsystem: 75629
EnergyError: 0.00336946
HcurlHdivError: 0.00336946
TwallDDRCore: 0.251771
TprocDDRCore: 5.91
TwallModel: 2.37144
TprocModel: 24.39
TwallSolve: 1.12287
TprocSolve: 7.09


==> dat/magnetostatics/sddr/Tetgen-Cube-0_2/results-6.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 81438
DimSXDiv: 95868
SizeSCsystem: 145131
EnergyError: 0.00182847
HcurlHdivError: 0.00182847
TwallDDRCore: 0.449357
TprocDDRCore: 11.47
TwallModel: 4.24436
TprocModel: 45.78
TwallSolve: 2.22724
TprocSolve: 12.56


==> dat/magnetostatics/sddr/Tetgen-Cube-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0609578     0.07          0.15222     0.2         0.0630761   0.16
0.065152      0.86          0.467166    4.45        0.144063    0.91
0.0908793     1.64          0.700045    6.92        0.302483    1.76
0.143426      3.51          1.24269     13.33       0.568393    3.85
0.251771      5.91          2.37144     24.39       1.12287     7.09
0.449357      11.47         4.24436     45.78       2.22724     12.56


==> dat/magnetostatics/sddr/Tetgen-Cube-0_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.449357  4.24436  2.22724
Proc  11.47     45.78    12.56


==> dat/magnetostatics/sddr/Tetgen-Cube-0_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
3    1.22501   19       52       48       1329       1375      2191          0.250045        --
3    0.558943  216      496      354      13200      14680     22048         0.00368023      5.38
3    0.499828  408      913      628      24484      27490     40958         0.00187348      6.04
3    0.39203   816      1805     1217     48560      54770     81298         0.000905268     2.99
3    0.313068  1504     3261     2139     88296      100290    147978        0.000274846     5.30
3    0.256759  2925     6228     3965     169571     193905    284501        0.000117494     4.29


==> dat/magnetostatics/sddr/Tetgen-Cube-0_3/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 1329
DimSXDiv: 1375
SizeSCsystem: 2191
EnergyError: 0.250045
HcurlHdivError: 0.250045
TwallDDRCore: 0.10563
TprocDDRCore: 0.13
TwallModel: 0.644891
TprocModel: 0.78
TwallSolve: 0.0929991
TprocSolve: 0.3


==> dat/magnetostatics/sddr/Tetgen-Cube-0_3/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 13200
DimSXDiv: 14680
SizeSCsystem: 22048
EnergyError: 0.00368023
HcurlHdivError: 0.00368023
TwallDDRCore: 0.126527
TprocDDRCore: 1.88
TwallModel: 1.67564
TprocModel: 14.72
TwallSolve: 0.471342
TprocSolve: 2.9


==> dat/magnetostatics/sddr/Tetgen-Cube-0_3/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 24484
DimSXDiv: 27490
SizeSCsystem: 40958
EnergyError: 0.00187348
HcurlHdivError: 0.00187348
TwallDDRCore: 0.146648
TprocDDRCore: 3.14
TwallModel: 2.42575
TprocModel: 25.02
TwallSolve: 0.819647
TprocSolve: 4.88


==> dat/magnetostatics/sddr/Tetgen-Cube-0_3/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 48560
DimSXDiv: 54770
SizeSCsystem: 81298
EnergyError: 0.000905268
HcurlHdivError: 0.000905268
TwallDDRCore: 0.27895
TprocDDRCore: 6.21
TwallModel: 4.39069
TprocModel: 50.41
TwallSolve: 1.75302
TprocSolve: 9.14


==> dat/magnetostatics/sddr/Tetgen-Cube-0_3/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 88296
DimSXDiv: 100290
SizeSCsystem: 147978
EnergyError: 0.000274846
HcurlHdivError: 0.000274846
TwallDDRCore: 0.442384
TprocDDRCore: 10.84
TwallModel: 8.34415
TprocModel: 92.1
TwallSolve: 3.40951
TprocSolve: 17.56


==> dat/magnetostatics/sddr/Tetgen-Cube-0_3/results-6.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 169571
DimSXDiv: 193905
SizeSCsystem: 284501
EnergyError: 0.000117494
HcurlHdivError: 0.000117494
TwallDDRCore: 0.793886
TprocDDRCore: 20.99
TwallModel: 15.3905
TprocModel: 180.73
TwallSolve: 7.72571
TprocSolve: 47.59


==> dat/magnetostatics/sddr/Tetgen-Cube-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.10563       0.13          0.644891    0.78        0.0929991   0.3
0.126527      1.88          1.67564     14.72       0.471342    2.9
0.146648      3.14          2.42575     25.02       0.819647    4.88
0.27895       6.21          4.39069     50.41       1.75302     9.14
0.442384      10.84         8.34415     92.1        3.40951     17.56
0.793886      20.99         15.3905     180.73      7.72571     47.59


==> dat/magnetostatics/sddr/Tetgen-Cube-0_3/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.793886  15.3905  7.72571
Proc  20.99     180.73   47.59


==> dat/magnetostatics/sddr/Voro-small-0_0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
0    0.826611  27       162      272      272        162       434           0.61758         --
0    0.454124  125      800      1352     1352       800       2152          0.320802        1.09
0    0.305313  343      2351     4018     4018       2351      6369          0.178874        1.47
0    0.221382  729      5096     8736     8736       5096      13832         0.113507        1.41
0    0.176754  1331     9507     16354    16354      9507      25861         0.0791029       1.60
0    0.150004  2197     15969    27546    27546      15969     43515         0.0590422       1.78


==> dat/magnetostatics/sddr/Voro-small-0_0/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 272
DimSXDiv: 162
SizeSCsystem: 434
EnergyError: 0.61758
HcurlHdivError: 0.61758
TwallDDRCore: 0.025281
TprocDDRCore: 0.04
TwallModel: 0.0556027
TprocModel: 0.08
TwallSolve: 0.0554111
TprocSolve: 0.14


==> dat/magnetostatics/sddr/Voro-small-0_0/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 1352
DimSXDiv: 800
SizeSCsystem: 2152
EnergyError: 0.320802
HcurlHdivError: 0.320802
TwallDDRCore: 0.0149705
TprocDDRCore: 0.23
TwallModel: 0.0771466
TprocModel: 0.78
TwallSolve: 0.159078
TprocSolve: 0.49


==> dat/magnetostatics/sddr/Voro-small-0_0/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 4018
DimSXDiv: 2351
SizeSCsystem: 6369
EnergyError: 0.178874
HcurlHdivError: 0.178874
TwallDDRCore: 0.0388812
TprocDDRCore: 0.76
TwallModel: 0.17305
TprocModel: 1.49
TwallSolve: 0.57838
TprocSolve: 1.65


==> dat/magnetostatics/sddr/Voro-small-0_0/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXCurl: 8736
DimSXDiv: 5096
SizeSCsystem: 13832
EnergyError: 0.113507
HcurlHdivError: 0.113507
TwallDDRCore: 0.0754022
TprocDDRCore: 1.44
TwallModel: 0.305951
TprocModel: 2.86
TwallSolve: 1.7039
TprocSolve: 4.44


==> dat/magnetostatics/sddr/Voro-small-0_0/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 16354
DimSXDiv: 9507
SizeSCsystem: 25861
EnergyError: 0.0791029
HcurlHdivError: 0.0791029
TwallDDRCore: 0.102642
TprocDDRCore: 2.3
TwallModel: 0.639871
TprocModel: 5.94
TwallSolve: 5.12338
TprocSolve: 12.36


==> dat/magnetostatics/sddr/Voro-small-0_0/results-6.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 27546
DimSXDiv: 15969
SizeSCsystem: 43515
EnergyError: 0.0590422
HcurlHdivError: 0.0590422
TwallDDRCore: 0.16104
TprocDDRCore: 3.71
TwallModel: 1.09897
TprocModel: 10.62
TwallSolve: 11.0744
TprocSolve: 24.35


==> dat/magnetostatics/sddr/Voro-small-0_0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.025281      0.04          0.0556027   0.08        0.0554111   0.14
0.0149705     0.23          0.0771466   0.78        0.159078    0.49
0.0388812     0.76          0.17305     1.49        0.57838     1.65
0.0754022     1.44          0.305951    2.86        1.7039      4.44
0.102642      2.3           0.639871    5.94        5.12338     12.36
0.16104       3.71          1.09897     10.62       11.0744     24.35


==> dat/magnetostatics/sddr/Voro-small-0_0/wall-proc-times.dat <==
Type  DDRCore  Model    Solve
Wall  0.16104  1.09897  11.0744
Proc  3.71     10.62    24.35


==> dat/magnetostatics/sddr/Voro-small-0_1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
1    0.826611  27       162      272      949        648       1516          0.34206         --
1    0.454124  125      800      1352     4679       3150      7454          0.1188          1.77
1    0.305313  343      2351     4018     13767      9111      21849         0.0499369       2.18
1    0.221382  729      5096     8736     29851      19662     47326         0.0261066       2.02
1    0.176754  1331     9507     16354    55715      36507     88229         0.0161289       2.14
1    0.150004  2197     15969    27546    93621      61089     148119        0.0108427       2.42


==> dat/magnetostatics/sddr/Voro-small-0_1/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 949
DimSXDiv: 648
SizeSCsystem: 1516
EnergyError: 0.34206
HcurlHdivError: 0.34206
TwallDDRCore: 0.0553511
TprocDDRCore: 0.1
TwallModel: 0.273296
TprocModel: 0.37
TwallSolve: 0.117117
TprocSolve: 0.37


==> dat/magnetostatics/sddr/Voro-small-0_1/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 4679
DimSXDiv: 3150
SizeSCsystem: 7454
EnergyError: 0.1188
HcurlHdivError: 0.1188
TwallDDRCore: 0.0349072
TprocDDRCore: 0.64
TwallModel: 0.489292
TprocModel: 3.78
TwallSolve: 0.553307
TprocSolve: 2.3


==> dat/magnetostatics/sddr/Voro-small-0_1/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 13767
DimSXDiv: 9111
SizeSCsystem: 21849
EnergyError: 0.0499369
HcurlHdivError: 0.0499369
TwallDDRCore: 0.0844653
TprocDDRCore: 1.74
TwallModel: 1.38624
TprocModel: 10.58
TwallSolve: 2.44421
TprocSolve: 10.33


==> dat/magnetostatics/sddr/Voro-small-0_1/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXCurl: 29851
DimSXDiv: 19662
SizeSCsystem: 47326
EnergyError: 0.0261066
HcurlHdivError: 0.0261066
TwallDDRCore: 0.141858
TprocDDRCore: 3.31
TwallModel: 2.92429
TprocModel: 22.72
TwallSolve: 7.37721
TprocSolve: 32.14


==> dat/magnetostatics/sddr/Voro-small-0_1/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 55715
DimSXDiv: 36507
SizeSCsystem: 88229
EnergyError: 0.0161289
HcurlHdivError: 0.0161289
TwallDDRCore: 0.260817
TprocDDRCore: 5.93
TwallModel: 5.44443
TprocModel: 44.38
TwallSolve: 20.2518
TprocSolve: 107.97


==> dat/magnetostatics/sddr/Voro-small-0_1/results-6.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 93621
DimSXDiv: 61089
SizeSCsystem: 148119
EnergyError: 0.0108427
HcurlHdivError: 0.0108427
TwallDDRCore: 0.39475
TprocDDRCore: 9.76
TwallModel: 9.39242
TprocModel: 77.51
TwallSolve: 43.2314
TprocSolve: 309.75


==> dat/magnetostatics/sddr/Voro-small-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0553511     0.1           0.273296    0.37        0.117117    0.37
0.0349072     0.64          0.489292    3.78        0.553307    2.3
0.0844653     1.74          1.38624     10.58       2.44421     10.33
0.141858      3.31          2.92429     22.72       7.37721     32.14
0.260817      5.93          5.44443     44.38       20.2518     107.97
0.39475       9.76          9.39242     77.51       43.2314     309.75


==> dat/magnetostatics/sddr/Voro-small-0_1/wall-proc-times.dat <==
Type  DDRCore  Model    Solve
Wall  0.39475  9.39242  43.2314
Proc  9.76     77.51    309.75


==> dat/magnetostatics/sddr/Voro-small-0_2/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
2    0.826611  27       162      272      1942       1512      3157          0.124055        --
2    0.454124  125      800      1352     9526       7300      15451         0.0225731       2.84
2    0.305313  343      2351     4018     27957      20966     45150         0.0072502       2.86
2    0.221382  729      5096     8736     60477      45156     97614         0.00317167      2.57
2    0.176754  1331     9507     16354    112737     83662     181758        0.00165645      2.89
2    0.150004  2197     15969    27546    189294     139754    304881        0.000986801     3.16


==> dat/magnetostatics/sddr/Voro-small-0_2/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 1942
DimSXDiv: 1512
SizeSCsystem: 3157
EnergyError: 0.124055
HcurlHdivError: 0.124055
TwallDDRCore: 0.102706
TprocDDRCore: 0.18
TwallModel: 1.38621
TprocModel: 1.72
TwallSolve: 0.221287
TprocSolve: 0.94


==> dat/magnetostatics/sddr/Voro-small-0_2/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 9526
DimSXDiv: 7300
SizeSCsystem: 15451
EnergyError: 0.0225731
HcurlHdivError: 0.0225731
TwallDDRCore: 0.0883124
TprocDDRCore: 1.51
TwallModel: 1.98679
TprocModel: 17.59
TwallSolve: 1.30246
TprocSolve: 6.59


==> dat/magnetostatics/sddr/Voro-small-0_2/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 27957
DimSXDiv: 20966
SizeSCsystem: 45150
EnergyError: 0.0072502
HcurlHdivError: 0.0072502
TwallDDRCore: 0.163316
TprocDDRCore: 3.25
TwallModel: 5.83995
TprocModel: 52.97
TwallSolve: 6.631
TprocSolve: 36.56


==> dat/magnetostatics/sddr/Voro-small-0_2/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXCurl: 60477
DimSXDiv: 45156
SizeSCsystem: 97614
EnergyError: 0.00317167
HcurlHdivError: 0.00317167
TwallDDRCore: 0.281865
TprocDDRCore: 6.84
TwallModel: 12.6805
TprocModel: 126.24
TwallSolve: 23.9597
TprocSolve: 164.05


==> dat/magnetostatics/sddr/Voro-small-0_2/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 112737
DimSXDiv: 83662
SizeSCsystem: 181758
EnergyError: 0.00165645
HcurlHdivError: 0.00165645
TwallDDRCore: 0.504216
TprocDDRCore: 11.68
TwallModel: 25.01
TprocModel: 266.14
TwallSolve: 76.8121
TprocSolve: 637


==> dat/magnetostatics/sddr/Voro-small-0_2/results-6.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 189294
DimSXDiv: 139754
SizeSCsystem: 304881
EnergyError: 0.000986801
HcurlHdivError: 0.000986801
TwallDDRCore: 0.847715
TprocDDRCore: 19.93
TwallModel: 42.6452
TprocModel: 468.9
TwallSolve: 192.913
TprocSolve: 1920.22


==> dat/magnetostatics/sddr/Voro-small-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.102706      0.18          1.38621     1.72        0.221287    0.94
0.0883124     1.51          1.98679     17.59       1.30246     6.59
0.163316      3.25          5.83995     52.97       6.631       36.56
0.281865      6.84          12.6805     126.24      23.9597     164.05
0.504216      11.68         25.01       266.14      76.8121     637
0.847715      19.93         42.6452     468.9       192.913     1920.22


==> dat/magnetostatics/sddr/Voro-small-0_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.847715  42.6452  192.913
Proc  19.93     468.9    1920.22


==> dat/magnetostatics/sddr/Voro-small-0_3/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  NbEdges  DimSXCurl  DimSXDiv  SizeSCsystem  HcurlHdivError  Rate
3    0.826611  27       162      272      3400       2835      5533          0.036652        --
3    0.454124  125      800      1352     16529      13625     26904         0.00371976      3.82
3    0.305313  343      2351     4018     48245      38945     78272         0.000777085     3.94
3    0.221382  729      5096     8736     104638     83765     169449        0.000269036     3.30
3    0.176754  1331     9507     16354    194704     154965    315063        0.00011422      3.81
3    0.150004  2197     15969    27546    326559     258555    527992        5.91975e-05     4.01


==> dat/magnetostatics/sddr/Voro-small-0_3/results-1.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 3
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 3400
DimSXDiv: 2835
SizeSCsystem: 5533
EnergyError: 0.036652
HcurlHdivError: 0.036652
TwallDDRCore: 0.167246
TprocDDRCore: 0.31
TwallModel: 5.87235
TprocModel: 6.81
TwallSolve: 0.451388
TprocSolve: 2.36


==> dat/magnetostatics/sddr/Voro-small-0_3/results-2.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 3
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 16529
DimSXDiv: 13625
SizeSCsystem: 26904
EnergyError: 0.00371976
HcurlHdivError: 0.00371976
TwallDDRCore: 0.168482
TprocDDRCore: 2.53
TwallModel: 6.48003
TprocModel: 69.94
TwallSolve: 3.05882
TprocSolve: 17.76


==> dat/magnetostatics/sddr/Voro-small-0_3/results-3.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 3
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 48245
DimSXDiv: 38945
SizeSCsystem: 78272
EnergyError: 0.000777085
HcurlHdivError: 0.000777085
TwallDDRCore: 0.278866
TprocDDRCore: 5.48
TwallModel: 20.6044
TprocModel: 245.65
TwallSolve: 16.7623
TprocSolve: 125.3


==> dat/magnetostatics/sddr/Voro-small-0_3/results-4.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 3
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXCurl: 104638
DimSXDiv: 83765
SizeSCsystem: 169449
EnergyError: 0.000269036
HcurlHdivError: 0.000269036
TwallDDRCore: 0.488264
TprocDDRCore: 11.74
TwallModel: 45.5015
TprocModel: 609.94
TwallSolve: 66.8206
TprocSolve: 630.14


==> dat/magnetostatics/sddr/Voro-small-0_3/results-5.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 3
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 194704
DimSXDiv: 154965
SizeSCsystem: 315063
EnergyError: 0.00011422
HcurlHdivError: 0.00011422
TwallDDRCore: 0.929359
TprocDDRCore: 20.8
TwallModel: 88.0178
TprocModel: 1220.86
TwallSolve: 237.724
TprocSolve: 2609.54


==> dat/magnetostatics/sddr/Voro-small-0_3/results-6.txt <==
Scheme: sddr-magnetostatic
Solution: 3
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 3
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 326559
DimSXDiv: 258555
SizeSCsystem: 527992
EnergyError: 5.91975e-05
HcurlHdivError: 5.91975e-05
TwallDDRCore: 1.44941
TprocDDRCore: 35.15
TwallModel: 152.716
TprocModel: 2175.5
TwallSolve: 625.904
TprocSolve: 7574.85


==> dat/magnetostatics/sddr/Voro-small-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.167246      0.31          5.87235     6.81        0.451388    2.36
0.168482      2.53          6.48003     69.94       3.05882     17.76
0.278866      5.48          20.6044     245.65      16.7623     125.3
0.488264      11.74         45.5015     609.94      66.8206     630.14
0.929359      20.8          88.0178     1220.86     237.724     2609.54
1.44941       35.15         152.716     2175.5      625.904     7574.85


==> dat/magnetostatics/sddr/Voro-small-0_3/wall-proc-times.dat <==
Type  DDRCore  Model    Solve
Wall  1.44941  152.716  625.904
Proc  35.15    2175.5   7574.85


==> dat/stokes/ddr/Tetgen-Cube-0_1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    1.22501   4.87645     --     5.44529      --     3.80191      --     3.8634        --     19.4649        14.2634         18.0387         14.9039
1    0.558943  0.581776    2.71   1.53341      1.62   0.624427     2.30   1.56185       1.15   2.75293        5.8413          2.95494         6.00946
1    0.499828  0.383031    3.74   0.886848     4.90   0.40628      3.84   0.946212      4.48   1.80719        3.44113         1.92262         3.64069
1    0.39203   0.241877    1.89   0.728156     0.81   0.259236     1.85   0.758648      0.91   1.14476        2.80865         1.22677         2.91901
1    0.313068  0.111557    3.44   0.431265     2.33   0.132539     2.98   0.448843      2.33   0.527773       1.65958         0.627205        1.72699
1    0.256759  0.0695217   2.38   0.292733     1.95   0.081827     2.43   0.303365      1.98   0.328979       1.12667         0.387225        1.16724


==> dat/stokes/ddr/Tetgen-Cube-0_1/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 328
DimXGrad: 135
SizeSCsystem: 369
E_HcurlVel: 4.87645
E_HgradPre: 5.44371
E_L2Vel: 8.85769
E_L2CurlVel: 4.69284
E_L2Pre: 5.41202
E_L2GradPre: 5.44529
absE_HcurlVel: 19.4649
absE_HgradPre: 14.612
absE_L2Vel: 6.2384
absE_L2CurlVel: 18.4381
absE_L2Pre: 3.17268
absE_L2GradPre: 14.2634
N_L2Vel: 0.704293
N_L2CurlVel: 3.92898
N_L2Pre: 0.586229
N_L2GradPre: 2.61941
E_cHcurlVel: 3.80191
E_cHgradPre: 3.8634
E_cL2Vel: 3.32843
E_cL2CurlVel: 3.80562
E_cL2Pre: 3.82082
E_cL2GradPre: 3.8634
absE_cHcurlVel: 18.0387
absE_cHgradPre: 14.9647
absE_cL2Vel: 1.43794
absE_cL2CurlVel: 17.9813
absE_cL2Pre: 1.34677
absE_cL2GradPre: 14.9039
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 0.352483
N_cL2GradPre: 3.85772
TwallDDRCore: 0.0432092
TprocDDRCore: 0.05
TwallModel: 0.0596614
TprocModel: 0.09
TwallSolve: 0.0405195
TprocSolve: 0.11


==> dat/stokes/ddr/Tetgen-Cube-0_1/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 3060
DimXGrad: 1141
SizeSCsystem: 3122
E_HcurlVel: 0.581776
E_HgradPre: 1.53658
E_L2Vel: 0.732694
E_L2CurlVel: 0.579855
E_L2Pre: 1.90175
E_L2GradPre: 1.53341
absE_HcurlVel: 2.75293
absE_HgradPre: 5.87603
absE_L2Vel: 0.36569
absE_L2CurlVel: 2.72853
absE_L2Pre: 0.637897
absE_L2GradPre: 5.8413
N_L2Vel: 0.499103
N_L2CurlVel: 4.70554
N_L2Pre: 0.335426
N_L2GradPre: 3.80937
E_cHcurlVel: 0.624427
E_cHgradPre: 1.56185
E_cL2Vel: 0.506744
E_cL2CurlVel: 0.625326
E_cL2Pre: 0.708259
E_cL2GradPre: 1.56185
absE_cHcurlVel: 2.95494
absE_cHgradPre: 6.01468
absE_cL2Vel: 0.219426
absE_cL2CurlVel: 2.94678
absE_cL2Pre: 0.250407
absE_cL2GradPre: 6.00946
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0267288
TprocDDRCore: 0.38
TwallModel: 0.183089
TprocModel: 1.91
TwallSolve: 0.104381
TprocSolve: 0.43


==> dat/stokes/ddr/Tetgen-Cube-0_1/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 5627
DimXGrad: 2073
SizeSCsystem: 5661
E_HcurlVel: 0.383031
E_HgradPre: 0.886374
E_L2Vel: 0.443077
E_L2CurlVel: 0.382394
E_L2Pre: 0.82559
E_L2GradPre: 0.886848
absE_HcurlVel: 1.80719
absE_HgradPre: 3.45315
absE_L2Vel: 0.206198
absE_L2CurlVel: 1.79539
absE_L2Pre: 0.287928
absE_L2GradPre: 3.44113
N_L2Vel: 0.465379
N_L2CurlVel: 4.69512
N_L2Pre: 0.348754
N_L2GradPre: 3.88017
E_cHcurlVel: 0.40628
E_cHgradPre: 0.946212
E_cL2Vel: 0.284459
E_cL2CurlVel: 0.407154
E_cL2Pre: 0.321376
E_cL2GradPre: 0.946212
absE_cHcurlVel: 1.92262
absE_cHgradPre: 3.64247
absE_cL2Vel: 0.123175
absE_cL2CurlVel: 1.91867
absE_cL2Pre: 0.113624
absE_cL2GradPre: 3.64069
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0343055
TprocDDRCore: 0.68
TwallModel: 0.239913
TprocModel: 2.36
TwallSolve: 0.147758
TprocSolve: 0.54


==> dat/stokes/ddr/Tetgen-Cube-0_1/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 11113
DimXGrad: 4067
SizeSCsystem: 11101
E_HcurlVel: 0.241877
E_HgradPre: 0.726952
E_L2Vel: 0.255059
E_L2CurlVel: 0.241753
E_L2Pre: 0.562113
E_L2GradPre: 0.728156
absE_HcurlVel: 1.14476
absE_HgradPre: 2.81554
absE_L2Vel: 0.114813
absE_L2CurlVel: 1.13899
absE_L2Pre: 0.196814
absE_L2GradPre: 2.80865
N_L2Vel: 0.450144
N_L2CurlVel: 4.71135
N_L2Pre: 0.350132
N_L2GradPre: 3.85721
E_cHcurlVel: 0.259236
E_cHgradPre: 0.758648
E_cL2Vel: 0.171894
E_cL2CurlVel: 0.259849
E_cL2Pre: 0.210881
E_cL2GradPre: 0.758648
absE_cHcurlVel: 1.22677
absE_cHgradPre: 2.91996
absE_cL2Vel: 0.0744324
absE_cL2CurlVel: 1.22451
absE_cL2Pre: 0.0745576
absE_cL2GradPre: 2.91901
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0781566
TprocDDRCore: 1.34
TwallModel: 0.361029
TprocModel: 4.54
TwallSolve: 0.245097
TprocSolve: 0.94


==> dat/stokes/ddr/Tetgen-Cube-0_1/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 20077
DimXGrad: 7287
SizeSCsystem: 19845
E_HcurlVel: 0.111557
E_HgradPre: 0.430112
E_L2Vel: 0.105057
E_L2CurlVel: 0.111611
E_L2Pre: 0.256856
E_L2GradPre: 0.431265
absE_HcurlVel: 0.527773
absE_HgradPre: 1.66204
absE_L2Vel: 0.046137
absE_L2CurlVel: 0.525753
absE_L2Pre: 0.090296
absE_L2GradPre: 1.65958
N_L2Vel: 0.439163
N_L2CurlVel: 4.71057
N_L2Pre: 0.351543
N_L2GradPre: 3.84818
E_cHcurlVel: 0.132539
E_cHgradPre: 0.448843
E_cL2Vel: 0.093618
E_cL2CurlVel: 0.132819
E_cL2Pre: 0.103178
E_cL2GradPre: 0.448843
absE_cHcurlVel: 0.627205
absE_cHgradPre: 1.72738
absE_cL2Vel: 0.0405378
absE_cL2CurlVel: 0.625894
absE_cL2Pre: 0.0364789
absE_cL2GradPre: 1.72699
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.100051
TprocDDRCore: 2.5
TwallModel: 0.581354
TprocModel: 7.81
TwallSolve: 0.45859
TprocSolve: 1.94


==> dat/stokes/ddr/Tetgen-Cube-0_1/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 38314
DimXGrad: 13781
SizeSCsystem: 37471
E_HcurlVel: 0.0695217
E_HgradPre: 0.291789
E_L2Vel: 0.0616967
E_L2CurlVel: 0.0695849
E_L2Pre: 0.139407
E_L2GradPre: 0.292733
absE_HcurlVel: 0.328979
absE_HgradPre: 1.12774
absE_L2Vel: 0.0269083
absE_L2CurlVel: 0.327877
absE_L2Pre: 0.0491678
absE_L2GradPre: 1.12667
N_L2Vel: 0.436139
N_L2CurlVel: 4.7119
N_L2Pre: 0.352691
N_L2GradPre: 3.84878
E_cHcurlVel: 0.081827
E_cHgradPre: 0.303365
E_cL2Vel: 0.0600661
E_cL2CurlVel: 0.0819862
E_cL2Pre: 0.0562889
E_cL2GradPre: 0.303365
absE_cHcurlVel: 0.387225
absE_cHgradPre: 1.16741
absE_cL2Vel: 0.0260094
absE_cL2CurlVel: 0.386351
absE_cL2Pre: 0.0199011
absE_cL2GradPre: 1.16724
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.17653
TprocDDRCore: 4.59
TwallModel: 1.07991
TprocModel: 15.42
TwallSolve: 0.913686
TprocSolve: 4.49


==> dat/stokes/ddr/Tetgen-Cube-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0432092     0.05          0.0596614   0.09        0.0405195   0.11
0.0267288     0.38          0.183089    1.91        0.104381    0.43
0.0343055     0.68          0.239913    2.36        0.147758    0.54
0.0781566     1.34          0.361029    4.54        0.245097    0.94
0.100051      2.5           0.581354    7.81        0.45859     1.94
0.17653       4.59          1.07991     15.42       0.913686    4.49


==> dat/stokes/ddr/Tetgen-Cube-0_1/wall-proc-times.dat <==
Type  DDRCore  Model    Solve
Wall  0.17653  1.07991  0.913686
Proc  4.59     15.42    4.49


==> dat/stokes/ddr/Tetgen-Cube-0_2/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    1.22501   2.89766     --     4.88576      --     2.73321      --     4.25676       --     13.8052        16.3025         12.9681         16.4214
2    0.558943  0.267848    3.03   0.401108     3.19   0.260683     2.99   0.417501      2.96   1.26752        1.54413         1.23362         1.6064
2    0.499828  0.141546    5.71   0.324877     1.89   0.14259      5.40   0.33509       1.97   0.670155       1.25089         0.674771        1.28931
2    0.39203   0.0764285   2.54   0.198546     2.03   0.0752014    2.63   0.203695      2.05   0.361757       0.764096        0.355871        0.783749
2    0.313068  0.025538    4.87   0.0902061    3.51   0.0256713    4.78   0.0924298     3.51   0.120855       0.347089        0.121483        0.355638
2    0.256759  0.0119016   3.85   0.0494454    3.03   0.0119505    3.86   0.0506232     3.04   0.0563219      0.190251        0.0565527       0.19478


==> dat/stokes/ddr/Tetgen-Cube-0_2/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 845
DimXGrad: 344
SizeSCsystem: 829
E_HcurlVel: 2.89766
E_HgradPre: 5.03466
E_L2Vel: 4.91906
E_L2CurlVel: 2.81881
E_L2Pre: 8.71527
E_L2GradPre: 4.88576
absE_HcurlVel: 13.8052
absE_HgradPre: 17.0427
absE_L2Vel: 3.90281
absE_L2CurlVel: 13.242
absE_L2Pre: 4.96825
absE_L2GradPre: 16.3025
N_L2Vel: 0.793406
N_L2CurlVel: 4.69773
N_L2Pre: 0.570062
N_L2GradPre: 3.33674
E_cHcurlVel: 2.73321
E_cHgradPre: 4.25676
E_cL2Vel: 2.09277
E_cL2CurlVel: 2.73793
E_cL2Pre: 2.26451
E_cL2GradPre: 4.25676
absE_cHcurlVel: 12.9681
absE_cHgradPre: 16.4408
absE_cL2Vel: 0.904114
absE_cL2CurlVel: 12.9365
absE_cL2Pre: 0.798201
absE_cL2GradPre: 16.4214
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 0.352483
N_cL2GradPre: 3.85772
TwallDDRCore: 0.056775
TprocDDRCore: 0.07
TwallModel: 0.197119
TprocModel: 0.26
TwallSolve: 0.0583968
TprocSolve: 0.17


==> dat/stokes/ddr/Tetgen-Cube-0_2/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 8270
DimXGrad: 3135
SizeSCsystem: 7302
E_HcurlVel: 0.267848
E_HgradPre: 0.401803
E_L2Vel: 0.3808
E_L2CurlVel: 0.266632
E_L2Pre: 0.477023
E_L2GradPre: 0.401108
absE_HcurlVel: 1.26752
absE_HgradPre: 1.55331
absE_L2Vel: 0.16893
absE_L2CurlVel: 1.25622
absE_L2Pre: 0.168705
absE_L2GradPre: 1.54413
N_L2Vel: 0.443619
N_L2CurlVel: 4.71142
N_L2Pre: 0.353662
N_L2GradPre: 3.84965
E_cHcurlVel: 0.260683
E_cHgradPre: 0.417501
E_cL2Vel: 0.121174
E_cL2CurlVel: 0.261545
E_cL2Pre: 0.105391
E_cL2GradPre: 0.417501
absE_cHcurlVel: 1.23362
absE_cHgradPre: 1.60683
absE_cL2Vel: 0.0524701
absE_cL2CurlVel: 1.2325
absE_cL2Pre: 0.0372615
absE_cL2GradPre: 1.6064
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0523359
TprocDDRCore: 0.75
TwallModel: 0.54397
TprocModel: 5.45
TwallSolve: 0.209087
TprocSolve: 0.89


==> dat/stokes/ddr/Tetgen-Cube-0_2/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 15308
DimXGrad: 5751
SizeSCsystem: 13308
E_HcurlVel: 0.141546
E_HgradPre: 0.325248
E_L2Vel: 0.17543
E_L2CurlVel: 0.141218
E_L2Pre: 0.366622
E_L2GradPre: 0.324877
absE_HcurlVel: 0.670155
absE_HgradPre: 1.25758
absE_L2Vel: 0.0768624
absE_L2CurlVel: 0.665732
absE_L2Pre: 0.129492
absE_L2GradPre: 1.25089
N_L2Vel: 0.438136
N_L2CurlVel: 4.71422
N_L2Pre: 0.353204
N_L2GradPre: 3.85035
E_cHcurlVel: 0.14259
E_cHgradPre: 0.33509
E_cL2Vel: 0.0679794
E_cL2CurlVel: 0.143054
E_cL2Pre: 0.0725048
E_cL2GradPre: 0.33509
absE_cHcurlVel: 0.674771
absE_cHgradPre: 1.28956
absE_cL2Vel: 0.0294359
absE_cL2CurlVel: 0.674128
absE_cL2Pre: 0.0256343
absE_cL2GradPre: 1.28931
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0896436
TprocDDRCore: 1.6
TwallModel: 0.786182
TprocModel: 8.97
TwallSolve: 0.382274
TprocSolve: 1.75


==> dat/stokes/ddr/Tetgen-Cube-0_2/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 30331
DimXGrad: 11342
SizeSCsystem: 26170
E_HcurlVel: 0.0764285
E_HgradPre: 0.19849
E_L2Vel: 0.0900646
E_L2CurlVel: 0.0763019
E_L2Pre: 0.191697
E_L2GradPre: 0.198546
absE_HcurlVel: 0.361757
absE_HgradPre: 0.767094
absE_L2Vel: 0.0391723
absE_L2CurlVel: 0.35963
absE_L2Pre: 0.0677507
absE_L2GradPre: 0.764096
N_L2Vel: 0.434936
N_L2CurlVel: 4.71325
N_L2Pre: 0.353425
N_L2GradPre: 3.84845
E_cHcurlVel: 0.0752014
E_cHgradPre: 0.203695
E_cL2Vel: 0.035698
E_cL2CurlVel: 0.075447
E_cL2Pre: 0.0370744
E_cL2GradPre: 0.203695
absE_cHcurlVel: 0.355871
absE_cHgradPre: 0.783858
absE_cL2Vel: 0.0154577
absE_cL2CurlVel: 0.355535
absE_cL2Pre: 0.0131078
absE_cL2GradPre: 0.783749
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.140395
TprocDDRCore: 3.43
TwallModel: 1.27666
TprocModel: 16.23
TwallSolve: 0.738306
TprocSolve: 3.54


==> dat/stokes/ddr/Tetgen-Cube-0_2/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 55065
DimXGrad: 20460
SizeSCsystem: 46950
E_HcurlVel: 0.025538
E_HgradPre: 0.0900318
E_L2Vel: 0.0277823
E_L2CurlVel: 0.0255182
E_L2Pre: 0.0662195
E_L2GradPre: 0.0902061
absE_HcurlVel: 0.120855
absE_HgradPre: 0.347877
absE_L2Vel: 0.0120411
absE_L2CurlVel: 0.120254
absE_L2Pre: 0.02341
absE_L2GradPre: 0.347089
N_L2Vel: 0.433408
N_L2CurlVel: 4.71246
N_L2Pre: 0.353521
N_L2GradPre: 3.84773
E_cHcurlVel: 0.0256713
E_cHgradPre: 0.0924298
E_cL2Vel: 0.0147439
E_cL2CurlVel: 0.0257438
E_cL2Pre: 0.0127236
E_cL2GradPre: 0.0924298
absE_cHcurlVel: 0.121483
absE_cHgradPre: 0.355666
absE_cL2Vel: 0.0063843
absE_cL2CurlVel: 0.121315
absE_cL2Pre: 0.00449847
absE_cL2GradPre: 0.355638
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.247735
TprocDDRCore: 5.96
TwallModel: 2.49984
TprocModel: 31.12
TwallSolve: 1.63767
TprocSolve: 8.37


==> dat/stokes/ddr/Tetgen-Cube-0_2/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 105594
DimXGrad: 38977
SizeSCsystem: 88997
E_HcurlVel: 0.0119016
E_HgradPre: 0.0493106
E_L2Vel: 0.0134537
E_L2CurlVel: 0.0118876
E_L2Pre: 0.029241
E_L2GradPre: 0.0494454
absE_HcurlVel: 0.0563219
absE_HgradPre: 0.190531
absE_L2Vel: 0.00582715
absE_L2CurlVel: 0.0560196
absE_L2Pre: 0.0103379
absE_L2GradPre: 0.190251
N_L2Vel: 0.433127
N_L2CurlVel: 4.71243
N_L2Pre: 0.353542
N_L2GradPre: 3.8477
E_cHcurlVel: 0.0119505
E_cHgradPre: 0.0506232
E_cL2Vel: 0.00755182
E_cL2CurlVel: 0.0119808
E_cL2Pre: 0.00577823
E_cL2GradPre: 0.0506232
absE_cHcurlVel: 0.0565527
absE_cHgradPre: 0.194791
absE_cL2Vel: 0.00327003
absE_cL2CurlVel: 0.0564581
absE_cL2Pre: 0.00204291
absE_cL2GradPre: 0.19478
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.449595
TprocDDRCore: 11.02
TwallModel: 4.60975
TprocModel: 58.17
TwallSolve: 3.21453
TprocSolve: 15.47


==> dat/stokes/ddr/Tetgen-Cube-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.056775      0.07          0.197119    0.26        0.0583968   0.17
0.0523359     0.75          0.54397     5.45        0.209087    0.89
0.0896436     1.6           0.786182    8.97        0.382274    1.75
0.140395      3.43          1.27666     16.23       0.738306    3.54
0.247735      5.96          2.49984     31.12       1.63767     8.37
0.449595      11.02         4.60975     58.17       3.21453     15.47


==> dat/stokes/ddr/Tetgen-Cube-0_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.449595  4.60975  3.21453
Proc  11.02     58.17    15.47


==> dat/stokes/ddr/Tetgen-Cube-0_3/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
3    1.22501   2.51413     --     2.88247      --     2.43736      --     2.84161       --     12.2047        10.87           11.5644         10.9621
3    0.558943  0.0780646   4.43   0.183491     3.51   0.0769098    4.40   0.185489      3.48   0.369462       0.70605         0.363956        0.713698
3    0.499828  0.0381162   6.41   0.0757637    7.91   0.0370165    6.54   0.0773849     7.82   0.180382       0.291523        0.175171        0.29775
3    0.39203   0.0147038   3.92   0.0378054    2.86   0.0141753    3.95   0.0383961     2.88   0.0695826      0.145463        0.0670811       0.147735
3    0.313068  0.00386211  5.94   0.0137528    4.50   0.0038354    5.81   0.0139931     4.49   0.0182765      0.0529159       0.01815         0.0538404
3    0.256759  0.00155318  4.59   0.00609223   4.11   0.00152816   4.64   0.00617725    4.12   0.00735004     0.0234408       0.00723165      0.0237679


==> dat/stokes/ddr/Tetgen-Cube-0_3/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimXCurl: 1656
DimXGrad: 662
SizeSCsystem: 1445
E_HcurlVel: 2.51413
E_HgradPre: 2.99284
E_L2Vel: 5.20583
E_L2CurlVel: 2.42051
E_L2Pre: 7.64055
E_L2GradPre: 2.88247
absE_HcurlVel: 12.2047
absE_HgradPre: 11.3601
absE_L2Vel: 3.72688
absE_L2CurlVel: 11.6217
absE_L2Pre: 3.3005
absE_L2GradPre: 10.87
N_L2Vel: 0.715905
N_L2CurlVel: 4.80136
N_L2Pre: 0.431971
N_L2GradPre: 3.77108
E_cHcurlVel: 2.43736
E_cHgradPre: 2.84161
E_cL2Vel: 1.56152
E_cL2CurlVel: 2.44336
E_cL2Pre: 1.49907
E_cL2GradPre: 2.84161
absE_cHcurlVel: 11.5644
absE_cHgradPre: 10.9749
absE_cL2Vel: 0.674604
absE_cL2CurlVel: 11.5447
absE_cL2Pre: 0.528397
absE_cL2GradPre: 10.9621
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 0.352483
N_cL2GradPre: 3.85772
TwallDDRCore: 0.0940116
TprocDDRCore: 0.11
TwallModel: 0.583613
TprocModel: 0.71
TwallSolve: 0.0768312
TprocSolve: 0.24


==> dat/stokes/ddr/Tetgen-Cube-0_3/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 16632
DimXGrad: 6273
SizeSCsystem: 12970
E_HcurlVel: 0.0780646
E_HgradPre: 0.184175
E_L2Vel: 0.11428
E_L2CurlVel: 0.0776842
E_L2Pre: 0.252423
E_L2GradPre: 0.183491
absE_HcurlVel: 0.369462
absE_HgradPre: 0.711667
absE_L2Vel: 0.0496694
absE_L2CurlVel: 0.366108
absE_L2Pre: 0.0892393
absE_L2GradPre: 0.70605
N_L2Vel: 0.434628
N_L2CurlVel: 4.71277
N_L2Pre: 0.35353
N_L2GradPre: 3.84788
E_cHcurlVel: 0.0769098
E_cHgradPre: 0.185489
E_cL2Vel: 0.0346388
E_cL2CurlVel: 0.0771682
E_cL2Pre: 0.0344424
E_cL2GradPre: 0.185489
absE_cHcurlVel: 0.363956
absE_cHgradPre: 0.713802
absE_cL2Vel: 0.0149991
absE_cL2CurlVel: 0.363647
absE_cL2Pre: 0.0121772
absE_cL2GradPre: 0.713698
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.149737
TprocDDRCore: 1.96
TwallModel: 1.43962
TprocModel: 14.59
TwallSolve: 0.462565
TprocSolve: 2.16


==> dat/stokes/ddr/Tetgen-Cube-0_3/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 30895
DimXGrad: 11566
SizeSCsystem: 23694
E_HcurlVel: 0.0381162
E_HgradPre: 0.0758837
E_L2Vel: 0.0494942
E_L2CurlVel: 0.0380054
E_L2Pre: 0.0889517
E_L2GradPre: 0.0757637
absE_HcurlVel: 0.180382
absE_HgradPre: 0.293215
absE_L2Vel: 0.0214516
absE_L2CurlVel: 0.179101
absE_L2Pre: 0.0314484
absE_L2GradPre: 0.291523
N_L2Vel: 0.433416
N_L2CurlVel: 4.71252
N_L2Pre: 0.353544
N_L2GradPre: 3.8478
E_cHcurlVel: 0.0370165
E_cHgradPre: 0.0773849
E_cL2Vel: 0.0151363
E_cL2CurlVel: 0.0371464
E_cL2Pre: 0.0118142
E_cL2GradPre: 0.0773849
absE_cHcurlVel: 0.175171
absE_cHgradPre: 0.297779
absE_cL2Vel: 0.00655423
absE_cL2CurlVel: 0.175048
absE_cL2Pre: 0.00417696
absE_cL2GradPre: 0.29775
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.161976
TprocDDRCore: 3.19
TwallModel: 2.15197
TprocModel: 24.56
TwallSolve: 0.892394
TprocSolve: 4.57


==> dat/stokes/ddr/Tetgen-Cube-0_3/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 61319
DimXGrad: 22870
SizeSCsystem: 46654
E_HcurlVel: 0.0147038
E_HgradPre: 0.0377864
E_L2Vel: 0.0178605
E_L2CurlVel: 0.0146742
E_L2Pre: 0.0354597
E_L2GradPre: 0.0378054
absE_HcurlVel: 0.0695826
absE_HgradPre: 0.146002
absE_L2Vel: 0.00773542
absE_L2CurlVel: 0.0691513
absE_L2Pre: 0.0125368
absE_L2GradPre: 0.145463
N_L2Vel: 0.433101
N_L2CurlVel: 4.71243
N_L2Pre: 0.353551
N_L2GradPre: 3.84768
E_cHcurlVel: 0.0141753
E_cHgradPre: 0.0383961
E_cL2Vel: 0.00603248
E_cL2CurlVel: 0.0142243
E_cL2Pre: 0.00487735
E_cL2GradPre: 0.0383961
absE_cHcurlVel: 0.0670811
absE_cHgradPre: 0.147745
absE_cL2Vel: 0.00261214
absE_cL2CurlVel: 0.0670302
absE_cL2Pre: 0.0017244
absE_cL2GradPre: 0.147735
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.242018
TprocDDRCore: 5.96
TwallModel: 3.93144
TprocModel: 51.32
TwallSolve: 1.96537
TprocSolve: 8.95


==> dat/stokes/ddr/Tetgen-Cube-0_3/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 111615
DimXGrad: 41406
SizeSCsystem: 83838
E_HcurlVel: 0.00386211
E_HgradPre: 0.0137245
E_L2Vel: 0.00488697
E_L2CurlVel: 0.0038523
E_L2Pre: 0.00980833
E_L2GradPre: 0.0137528
absE_HcurlVel: 0.0182765
absE_HgradPre: 0.0530294
absE_L2Vel: 0.00211617
absE_L2CurlVel: 0.0181535
absE_L2Pre: 0.00346776
absE_L2GradPre: 0.0529159
N_L2Vel: 0.433023
N_L2CurlVel: 4.71239
N_L2Pre: 0.353553
N_L2GradPre: 3.84765
E_cHcurlVel: 0.0038354
E_cHgradPre: 0.0139931
E_cL2Vel: 0.00194358
E_cL2CurlVel: 0.00384741
E_cL2Pre: 0.00137875
E_cL2GradPre: 0.0139931
absE_cHcurlVel: 0.01815
absE_cHgradPre: 0.0538426
absE_cL2Vel: 0.000841597
absE_cL2CurlVel: 0.0181305
absE_cL2Pre: 0.00048746
absE_cL2GradPre: 0.0538404
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.435747
TprocDDRCore: 10.37
TwallModel: 7.41072
TprocModel: 92.29
TwallSolve: 4.05984
TprocSolve: 19.5


==> dat/stokes/ddr/Tetgen-Cube-0_3/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 214580
DimXGrad: 79176
SizeSCsystem: 159207
E_HcurlVel: 0.00155318
E_HgradPre: 0.00607509
E_L2Vel: 0.00200355
E_L2CurlVel: 0.00154882
E_L2Pre: 0.00349418
E_L2GradPre: 0.00609223
absE_HcurlVel: 0.00735004
absE_HgradPre: 0.0234733
absE_L2Vel: 0.000867568
absE_L2CurlVel: 0.00729866
absE_L2Pre: 0.00123538
absE_L2GradPre: 0.0234408
N_L2Vel: 0.433015
N_L2CurlVel: 4.71239
N_L2Pre: 0.353553
N_L2GradPre: 3.84765
E_cHcurlVel: 0.00152816
E_cHgradPre: 0.00617725
E_cL2Vel: 0.000836744
E_cL2CurlVel: 0.00153268
E_cL2Pre: 0.000495952
E_cL2GradPre: 0.00617725
absE_cHcurlVel: 0.00723165
absE_cHgradPre: 0.0237685
absE_cL2Vel: 0.000362321
absE_cL2CurlVel: 0.00722256
absE_cL2Pre: 0.000175345
absE_cL2GradPre: 0.0237679
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.776868
TprocDDRCore: 20.19
TwallModel: 13.7222
TprocModel: 182.39
TwallSolve: 10.1322
TprocSolve: 63.04


==> dat/stokes/ddr/Tetgen-Cube-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0940116     0.11          0.583613    0.71        0.0768312   0.24
0.149737      1.96          1.43962     14.59       0.462565    2.16
0.161976      3.19          2.15197     24.56       0.892394    4.57
0.242018      5.96          3.93144     51.32       1.96537     8.95
0.435747      10.37         7.41072     92.29       4.05984     19.5
0.776868      20.19         13.7222     182.39      10.1322     63.04


==> dat/stokes/ddr/Tetgen-Cube-0_3/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.776868  13.7222  10.1322
Proc  20.19     182.39   63.04


==> dat/stokes/ddr/Voro-small-0_1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.826611  0.39054     --     4.49521      --     0.700275     --     3.0741        --     1.50978        11.5409         3.31387         11.8281
1    0.454124  0.125023    1.90   0.796896     2.89   0.28175      1.52   0.808327      2.23   0.575731       2.93156         1.33331         3.11016
1    0.305313  0.0385997   2.96   0.295915     2.50   0.140374     1.75   0.323875      2.30   0.181462       1.12481         0.664284        1.24616
1    0.221382  0.0180029   2.37   0.155755     2.00   0.0838046    1.60   0.176117      1.90   0.084993       0.596526        0.396584        0.677635
1    0.176754  0.0101156   2.56   0.0975457    2.08   0.0553914    1.84   0.111909      2.01   0.0478201      0.374558        0.262126        0.430586
1    0.150004  0.00654019  2.66   0.0665742    2.33   0.0393202    2.09   0.0772008     2.26   0.0309337      0.255891        0.186073        0.297041


==> dat/stokes/ddr/Voro-small-0_1/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 1138
DimXGrad: 599
SizeSCsystem: 1603
E_HcurlVel: 0.39054
E_HgradPre: 4.5224
E_L2Vel: 0.640561
E_L2CurlVel: 0.38676
E_L2Pre: 5.04275
E_L2GradPre: 4.49521
absE_HcurlVel: 1.50978
absE_HgradPre: 11.8932
absE_L2Vel: 0.262875
absE_L2CurlVel: 1.48671
absE_L2Pre: 2.87327
absE_L2GradPre: 11.5409
N_L2Vel: 0.410383
N_L2CurlVel: 3.84402
N_L2Pre: 0.569782
N_L2GradPre: 2.56737
E_cHcurlVel: 0.700275
E_cHgradPre: 3.0741
E_cL2Vel: 0.747694
E_cL2CurlVel: 0.699861
E_cL2Pre: 3.30426
E_cL2GradPre: 3.0741
absE_cHcurlVel: 3.31387
absE_cHgradPre: 11.8856
absE_cL2Vel: 0.323761
absE_cL2CurlVel: 3.29802
absE_cL2Pre: 1.16823
absE_cL2GradPre: 11.8281
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0654492
TprocDDRCore: 0.1
TwallModel: 0.51026
TprocModel: 0.74
TwallSolve: 0.135413
TprocSolve: 0.5


==> dat/stokes/ddr/Voro-small-0_1/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 5604
DimXGrad: 2955
SizeSCsystem: 7935
E_HcurlVel: 0.125023
E_HgradPre: 0.805933
E_L2Vel: 0.169727
E_L2CurlVel: 0.124542
E_L2Pre: 1.47686
E_L2GradPre: 0.796896
absE_HcurlVel: 0.575731
absE_HgradPre: 2.97879
absE_L2Vel: 0.0742234
absE_L2CurlVel: 0.570926
absE_L2Pre: 0.528333
absE_L2GradPre: 2.93156
N_L2Vel: 0.437311
N_L2CurlVel: 4.5842
N_L2Pre: 0.357741
N_L2GradPre: 3.67873
E_cHcurlVel: 0.28175
E_cHgradPre: 0.808327
E_cL2Vel: 0.307511
E_cL2CurlVel: 0.281522
E_cL2Pre: 0.435955
E_cL2GradPre: 0.808327
absE_cHcurlVel: 1.33331
absE_cHgradPre: 3.11397
absE_cL2Vel: 0.133156
absE_cL2CurlVel: 1.32664
absE_cL2Pre: 0.154133
absE_cL2GradPre: 3.11016
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0535292
TprocDDRCore: 0.9
TwallModel: 0.729226
TprocModel: 6.83
TwallSolve: 0.859545
TprocSolve: 4.21


==> dat/stokes/ddr/Voro-small-0_1/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 16461
DimXGrad: 8723
SizeSCsystem: 23470
E_HcurlVel: 0.0385997
E_HgradPre: 0.298194
E_L2Vel: 0.0661738
E_L2CurlVel: 0.038278
E_L2Pre: 0.496847
E_L2GradPre: 0.295915
absE_HcurlVel: 0.181462
absE_HgradPre: 1.13832
absE_L2Vel: 0.0286587
absE_L2CurlVel: 0.179185
absE_L2Pre: 0.174869
absE_L2GradPre: 1.12481
N_L2Vel: 0.433082
N_L2CurlVel: 4.68114
N_L2Pre: 0.351957
N_L2GradPre: 3.80114
E_cHcurlVel: 0.140374
E_cHgradPre: 0.323875
E_cL2Vel: 0.148314
E_cL2CurlVel: 0.140305
E_cL2Pre: 0.110646
E_cL2GradPre: 0.323875
absE_cHcurlVel: 0.664284
absE_cHgradPre: 1.24677
absE_cL2Vel: 0.0642217
absE_cL2CurlVel: 0.661172
absE_cL2Pre: 0.0391194
absE_cL2GradPre: 1.24616
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0830676
TprocDDRCore: 1.72
TwallModel: 2.13395
TprocModel: 19.59
TwallSolve: 2.99962
TprocSolve: 14.93


==> dat/stokes/ddr/Voro-small-0_1/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 35676
DimXGrad: 18931
SizeSCsystem: 50963
E_HcurlVel: 0.0180029
E_HgradPre: 0.156919
E_L2Vel: 0.041482
E_L2CurlVel: 0.01767
E_L2Pre: 0.25996
E_L2GradPre: 0.155755
absE_HcurlVel: 0.084993
absE_HgradPre: 0.60353
absE_L2Vel: 0.0179804
absE_L2CurlVel: 0.0830694
absE_L2Pre: 0.0916781
absE_L2GradPre: 0.596526
N_L2Vel: 0.433452
N_L2CurlVel: 4.70115
N_L2Pre: 0.352662
N_L2GradPre: 3.82991
E_cHcurlVel: 0.0838046
E_cHgradPre: 0.176117
E_cL2Vel: 0.0887916
E_cL2CurlVel: 0.0837612
E_cL2Pre: 0.0493987
E_cL2GradPre: 0.176117
absE_cHcurlVel: 0.396584
absE_cHgradPre: 0.67786
absE_cL2Vel: 0.0384479
absE_cL2CurlVel: 0.394715
absE_cL2Pre: 0.0174651
absE_cL2GradPre: 0.677635
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.13958
TprocDDRCore: 3.31
TwallModel: 4.74414
TprocModel: 45.16
TwallSolve: 9.87855
TprocSolve: 62.42


==> dat/stokes/ddr/Voro-small-0_1/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 66553
DimXGrad: 35371
SizeSCsystem: 95270
E_HcurlVel: 0.0101156
E_HgradPre: 0.0980588
E_L2Vel: 0.027463
E_L2CurlVel: 0.00983899
E_L2Pre: 0.146585
E_L2GradPre: 0.0975457
absE_HcurlVel: 0.0478201
absE_HgradPre: 0.378117
absE_L2Vel: 0.0118961
absE_L2CurlVel: 0.0463167
absE_L2Pre: 0.0517532
absE_L2GradPre: 0.374558
N_L2Vel: 0.433168
N_L2CurlVel: 4.70747
N_L2Pre: 0.35306
N_L2GradPre: 3.83982
E_cHcurlVel: 0.0553914
E_cHgradPre: 0.111909
E_cL2Vel: 0.0579469
E_cL2CurlVel: 0.0553694
E_cL2Pre: 0.0264008
E_cL2GradPre: 0.111909
absE_cHcurlVel: 0.262126
absE_cHgradPre: 0.430687
absE_cL2Vel: 0.0250917
absE_cL2CurlVel: 0.260922
absE_cL2Pre: 0.0093341
absE_cL2GradPre: 0.430586
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.250381
TprocDDRCore: 5.78
TwallModel: 9.19599
TprocModel: 88.32
TwallSolve: 28.4994
TprocSolve: 226.9


==> dat/stokes/ddr/Voro-small-0_1/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 111787
DimXGrad: 59487
SizeSCsystem: 160290
E_HcurlVel: 0.00654019
E_HgradPre: 0.0668056
E_L2Vel: 0.0196893
E_L2CurlVel: 0.00631333
E_L2Pre: 0.0900868
E_L2GradPre: 0.0665742
absE_HcurlVel: 0.0309337
absE_HgradPre: 0.257862
absE_L2Vel: 0.00852697
absE_L2CurlVel: 0.0297352
absE_L2Pre: 0.0318256
absE_L2GradPre: 0.255891
N_L2Vel: 0.433076
N_L2CurlVel: 4.70992
N_L2Pre: 0.353278
N_L2GradPre: 3.84369
E_cHcurlVel: 0.0393202
E_cHgradPre: 0.0772008
E_cL2Vel: 0.0408346
E_cL2CurlVel: 0.0393072
E_cL2Pre: 0.0156973
E_cL2GradPre: 0.0772008
absE_cHcurlVel: 0.186073
absE_cHgradPre: 0.297093
absE_cL2Vel: 0.0176819
absE_cL2CurlVel: 0.185231
absE_cL2Pre: 0.00554984
absE_cL2GradPre: 0.297041
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.425239
TprocDDRCore: 9.89
TwallModel: 16.1437
TprocModel: 153.95
TwallSolve: 71.5317
TprocSolve: 685.22


==> dat/stokes/ddr/Voro-small-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0654492     0.1           0.51026     0.74        0.135413    0.5
0.0535292     0.9           0.729226    6.83        0.859545    4.21
0.0830676     1.72          2.13395     19.59       2.99962     14.93
0.13958       3.31          4.74414     45.16       9.87855     62.42
0.250381      5.78          9.19599     88.32       28.4994     226.9
0.425239      9.89          16.1437     153.95      71.5317     685.22


==> dat/stokes/ddr/Voro-small-0_1/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.425239  16.1437  71.5317
Proc  9.89      153.95   685.22


==> dat/stokes/ddr/Voro-small-0_2/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.826611  0.302412    --     2.13264      --     0.468713     --     1.96448       --     1.39535        7.40339         2.21806         7.55862
2    0.454124  0.0490054   3.04   0.327015     3.13   0.0957913    2.65   0.33771       2.94   0.231424       1.25261         0.453308        1.29939
2    0.305313  0.0129292   3.36   0.0990787    3.01   0.0312266    2.82   0.103544      2.98   0.061171       0.381025        0.147772        0.398403
2    0.221382  0.0056741   2.56   0.0445932    2.48   0.0144889    2.39   0.0467754     2.47   0.0268501      0.171559        0.0685649       0.179975
2    0.176754  0.00277139  3.18   0.022116     3.11   0.00761557   2.86   0.0233475     3.09   0.0131148      0.085092        0.0360387       0.0898329
2    0.150004  0.00161276  3.30   0.0125644    3.45   0.0045128    3.19   0.0133298     3.42   0.00763195     0.0483428       0.0213556       0.0512883


==> dat/stokes/ddr/Voro-small-0_2/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 2517
DimXGrad: 1276
SizeSCsystem: 3281
E_HcurlVel: 0.302412
E_HgradPre: 2.15525
E_L2Vel: 0.407513
E_L2CurlVel: 0.301179
E_L2Pre: 3.47235
E_L2GradPre: 2.13264
absE_HcurlVel: 1.39535
absE_HgradPre: 7.53064
absE_L2Vel: 0.186854
absE_L2CurlVel: 1.38278
absE_L2Pre: 1.37857
absE_L2GradPre: 7.40339
N_L2Vel: 0.458522
N_L2CurlVel: 4.59122
N_L2Pre: 0.397012
N_L2GradPre: 3.47146
E_cHcurlVel: 0.468713
E_cHgradPre: 1.96448
E_cL2Vel: 0.448224
E_cL2CurlVel: 0.468882
E_cL2Pre: 1.33184
E_cL2GradPre: 1.96448
absE_cHcurlVel: 2.21806
absE_cHgradPre: 7.57327
absE_cL2Vel: 0.194087
absE_cL2CurlVel: 2.20955
absE_cL2Pre: 0.470876
absE_cL2GradPre: 7.55862
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.106174
TprocDDRCore: 0.19
TwallModel: 2.26247
TprocModel: 2.83
TwallSolve: 0.368713
TprocSolve: 1.51


==> dat/stokes/ddr/Voro-small-0_2/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 12331
DimXGrad: 6282
SizeSCsystem: 16239
E_HcurlVel: 0.0490054
E_HgradPre: 0.32869
E_L2Vel: 0.0672128
E_L2CurlVel: 0.048821
E_L2Pre: 0.486473
E_L2GradPre: 0.327015
absE_HcurlVel: 0.231424
absE_HgradPre: 1.26438
absE_L2Vel: 0.0291775
absE_L2CurlVel: 0.229577
absE_L2Pre: 0.17215
absE_L2GradPre: 1.25261
N_L2Vel: 0.434106
N_L2CurlVel: 4.70243
N_L2Pre: 0.353873
N_L2GradPre: 3.83043
E_cHcurlVel: 0.0957913
E_cHgradPre: 0.33771
E_cL2Vel: 0.0980734
E_cL2CurlVel: 0.0957718
E_cL2Pre: 0.111197
E_cL2GradPre: 0.33771
absE_cHcurlVel: 0.453308
absE_cHgradPre: 1.29998
absE_cL2Vel: 0.042467
absE_cL2CurlVel: 0.451314
absE_cL2Pre: 0.0393139
absE_cL2GradPre: 1.29939
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0889145
TprocDDRCore: 1.45
TwallModel: 3.16794
TprocModel: 29.98
TwallSolve: 3.29041
TprocSolve: 12.46


==> dat/stokes/ddr/Voro-small-0_2/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 36007
DimXGrad: 18472
SizeSCsystem: 47963
E_HcurlVel: 0.0129292
E_HgradPre: 0.0992095
E_L2Vel: 0.0201623
E_L2CurlVel: 0.0128507
E_L2Pre: 0.113637
E_L2GradPre: 0.0990787
absE_HcurlVel: 0.061171
absE_HgradPre: 0.383136
absE_L2Vel: 0.00873334
absE_L2CurlVel: 0.0605443
absE_L2Pre: 0.0401668
absE_L2GradPre: 0.381025
N_L2Vel: 0.433153
N_L2CurlVel: 4.71137
N_L2Pre: 0.353467
N_L2GradPre: 3.84568
E_cHcurlVel: 0.0312266
E_cHgradPre: 0.103544
E_cL2Vel: 0.0326455
E_cL2CurlVel: 0.0312144
E_cL2Pre: 0.0229645
E_cL2GradPre: 0.103544
absE_cHcurlVel: 0.147772
absE_cHgradPre: 0.398485
absE_cL2Vel: 0.0141359
absE_cL2CurlVel: 0.147094
absE_cL2Pre: 0.00811918
absE_cL2GradPre: 0.398403
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.167992
TprocDDRCore: 3.07
TwallModel: 9.66329
TprocModel: 100.33
TwallSolve: 15.5197
TprocSolve: 85.93


==> dat/stokes/ddr/Voro-small-0_2/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 77911
DimXGrad: 40046
SizeSCsystem: 104107
E_HcurlVel: 0.0056741
E_HgradPre: 0.0445691
E_L2Vel: 0.00977937
E_L2CurlVel: 0.00562669
E_L2Pre: 0.0416166
E_L2GradPre: 0.0445932
absE_HcurlVel: 0.0268501
absE_HgradPre: 0.172189
absE_L2Vel: 0.00423509
absE_L2CurlVel: 0.026514
absE_L2Pre: 0.0147125
absE_L2GradPre: 0.171559
N_L2Vel: 0.433064
N_L2CurlVel: 4.71219
N_L2Pre: 0.353526
N_L2GradPre: 3.84721
E_cHcurlVel: 0.0144889
E_cHgradPre: 0.0467754
E_cL2Vel: 0.0149471
E_cL2CurlVel: 0.014485
E_cL2Pre: 0.00776202
E_cL2GradPre: 0.0467754
absE_cHcurlVel: 0.0685649
absE_cHgradPre: 0.179996
absE_cL2Vel: 0.00647228
absE_cL2CurlVel: 0.0682587
absE_cL2Pre: 0.00274429
absE_cL2GradPre: 0.179975
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.279017
TprocDDRCore: 6.59
TwallModel: 21.7575
TprocModel: 237.4
TwallSolve: 60.9926
TprocSolve: 440.18


==> dat/stokes/ddr/Voro-small-0_2/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 145083
DimXGrad: 74732
SizeSCsystem: 194527
E_HcurlVel: 0.00277139
E_HgradPre: 0.0220838
E_L2Vel: 0.00511837
E_L2CurlVel: 0.00274304
E_L2Pre: 0.0178638
E_L2GradPre: 0.022116
absE_HcurlVel: 0.0131148
absE_HgradPre: 0.085326
absE_L2Vel: 0.0022164
absE_L2CurlVel: 0.0129261
absE_L2Pre: 0.00631562
absE_L2GradPre: 0.085092
N_L2Vel: 0.433027
N_L2CurlVel: 4.71233
N_L2Pre: 0.353544
N_L2GradPre: 3.84752
E_cHcurlVel: 0.00761557
E_cHgradPre: 0.0233475
E_cL2Vel: 0.00784113
E_cL2CurlVel: 0.00761364
E_cL2Pre: 0.00326076
E_cL2GradPre: 0.0233475
absE_cHcurlVel: 0.0360387
absE_cHgradPre: 0.0898403
absE_cL2Vel: 0.00339531
absE_cL2CurlVel: 0.0358784
absE_cL2Pre: 0.00115285
absE_cL2GradPre: 0.0898329
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.526142
TprocDDRCore: 12.35
TwallModel: 40.4744
TprocModel: 490.89
TwallSolve: 176.795
TprocSolve: 1555.7


==> dat/stokes/ddr/Voro-small-0_2/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 243345
DimXGrad: 125562
SizeSCsystem: 327165
E_HcurlVel: 0.00161276
E_HgradPre: 0.0125386
E_L2Vel: 0.00302871
E_L2CurlVel: 0.00159546
E_L2Pre: 0.00897576
E_L2GradPre: 0.0125644
absE_HcurlVel: 0.00763195
absE_HgradPre: 0.0484469
absE_L2Vel: 0.00131148
absE_L2CurlVel: 0.00751842
absE_L2Pre: 0.00317338
absE_L2GradPre: 0.0483428
N_L2Vel: 0.433018
N_L2CurlVel: 4.71237
N_L2Pre: 0.35355
N_L2GradPre: 3.84761
E_cHcurlVel: 0.0045128
E_cHgradPre: 0.0133298
E_cL2Vel: 0.0046302
E_cL2CurlVel: 0.00451179
E_cL2Pre: 0.00158993
E_cL2GradPre: 0.0133298
absE_cHcurlVel: 0.0213556
absE_cHgradPre: 0.0512914
absE_cL2Vel: 0.00200494
absE_cL2CurlVel: 0.0212613
absE_cL2Pre: 0.000562124
absE_cL2GradPre: 0.0512883
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.807444
TprocDDRCore: 19.84
TwallModel: 75.014
TprocModel: 877.39
TwallSolve: 469.513
TprocSolve: 4672.89


==> dat/stokes/ddr/Voro-small-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.106174      0.19          2.26247     2.83        0.368713    1.51
0.0889145     1.45          3.16794     29.98       3.29041     12.46
0.167992      3.07          9.66329     100.33      15.5197     85.93
0.279017      6.59          21.7575     237.4       60.9926     440.18
0.526142      12.35         40.4744     490.89      176.795     1555.7
0.807444      19.84         75.014      877.39      469.513     4672.89


==> dat/stokes/ddr/Voro-small-0_2/wall-proc-times.dat <==
Type  DDRCore   Model   Solve
Wall  0.807444  75.014  469.513
Proc  19.84     877.39  4672.89


==> dat/stokes/ddr/Voro-small-0_3/data_rates.dat <==
Deg  MeshSize  E_HcurlVel   Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
3    0.826611  0.240741     --     1.03791      --     0.265862     --     1.03589       --     1.1354         3.92727         1.25812         3.98573
3    0.454124  0.0160046    4.53   0.100875     3.89   0.0252738    3.93   0.103385      3.85   0.0757313      0.388025        0.119602        0.397789
3    0.305313  0.0029686    4.24   0.0221517    3.82   0.00551946   3.83   0.0227621     3.81   0.0140481      0.0852307       0.0261194       0.0875804
3    0.221382  0.00105853   3.21   0.0090615    2.78   0.00194541   3.24   0.00925069    2.80   0.00500922     0.0348654       0.00920616      0.0355934
3    0.176754  0.000421962  4.09   0.00385918   3.79   0.000814276  3.87   0.0039387     3.79   0.00199683     0.0148488       0.00385335      0.0151547
3    0.150004  0.000207151  4.34   0.00193988   4.19   0.000401776  4.30   0.00197875    4.19   0.000980287    0.00746397      0.0019013       0.00761354


==> dat/stokes/ddr/Voro-small-0_3/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 3
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 4490
DimXGrad: 2196
SizeSCsystem: 5445
E_HcurlVel: 0.240741
E_HgradPre: 1.05205
E_L2Vel: 0.301685
E_L2CurlVel: 0.240101
E_L2Pre: 2.08082
E_L2GradPre: 1.03791
absE_HcurlVel: 1.1354
absE_HgradPre: 3.999
absE_L2Vel: 0.136558
absE_L2CurlVel: 1.12716
absE_L2Pre: 0.754057
absE_L2GradPre: 3.92727
N_L2Vel: 0.45265
N_L2CurlVel: 4.69451
N_L2Pre: 0.362385
N_L2GradPre: 3.78384
E_cHcurlVel: 0.265862
E_cHgradPre: 1.03589
E_cL2Vel: 0.243831
E_cL2CurlVel: 0.26604
E_cL2Pre: 0.49319
E_cL2GradPre: 1.03589
absE_cHcurlVel: 1.25812
absE_cHgradPre: 3.98955
absE_cL2Vel: 0.105582
absE_cL2CurlVel: 1.25368
absE_cL2Pre: 0.174369
absE_cL2GradPre: 3.98573
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.167872
TprocDDRCore: 0.29
TwallModel: 8.2955
TprocModel: 9.37
TwallSolve: 0.894686
TprocSolve: 3.93


==> dat/stokes/ddr/Voro-small-0_3/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 3
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 21908
DimXGrad: 10784
SizeSCsystem: 26943
E_HcurlVel: 0.0160046
E_HgradPre: 0.101084
E_L2Vel: 0.0207291
E_L2CurlVel: 0.0159587
E_L2Pre: 0.123353
E_L2GradPre: 0.100875
absE_HcurlVel: 0.0757313
absE_HgradPre: 0.390468
absE_L2Vel: 0.00897971
absE_L2CurlVel: 0.075197
absE_L2Pre: 0.0436132
absE_L2GradPre: 0.388025
N_L2Vel: 0.433194
N_L2CurlVel: 4.71196
N_L2Pre: 0.353563
N_L2GradPre: 3.84661
E_cHcurlVel: 0.0252738
E_cHgradPre: 0.103385
E_cL2Vel: 0.0256879
E_cL2CurlVel: 0.0252703
E_cL2Pre: 0.0266114
E_cL2GradPre: 0.103385
absE_cHcurlVel: 0.119602
absE_cHgradPre: 0.3979
absE_cL2Vel: 0.0111232
absE_cL2CurlVel: 0.119083
absE_cL2Pre: 0.00940857
absE_cL2GradPre: 0.397789
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.141707
TprocDDRCore: 2.52
TwallModel: 9.55486
TprocModel: 110.08
TwallSolve: 8.47548
TprocSolve: 33.6


==> dat/stokes/ddr/Voro-small-0_3/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 3
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 63685
DimXGrad: 31601
SizeSCsystem: 79509
E_HcurlVel: 0.0029686
E_HgradPre: 0.0221315
E_L2Vel: 0.00452119
E_L2CurlVel: 0.00295201
E_L2Pre: 0.0195857
E_L2GradPre: 0.0221517
absE_HcurlVel: 0.0140481
absE_HgradPre: 0.0855116
absE_L2Vel: 0.00195777
absE_L2CurlVel: 0.013911
absE_L2Pre: 0.00692451
absE_L2GradPre: 0.0852307
N_L2Vel: 0.433021
N_L2CurlVel: 4.71237
N_L2Pre: 0.35355
N_L2GradPre: 3.84759
E_cHcurlVel: 0.00551946
E_cHgradPre: 0.0227621
E_cL2Vel: 0.00554923
E_cL2CurlVel: 0.00551921
E_cL2Pre: 0.00408252
E_cL2GradPre: 0.0227621
absE_cHcurlVel: 0.0261194
absE_cHgradPre: 0.0875923
absE_cL2Vel: 0.00240289
absE_cL2CurlVel: 0.0260087
absE_cL2Pre: 0.00144339
absE_cL2GradPre: 0.0875804
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.268716
TprocDDRCore: 5.45
TwallModel: 30.665
TprocModel: 400.43
TwallSolve: 45.2917
TprocSolve: 309.18


==> dat/stokes/ddr/Voro-small-0_3/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 3
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 137628
DimXGrad: 68444
SizeSCsystem: 172539
E_HcurlVel: 0.00105853
E_HgradPre: 0.00904034
E_L2Vel: 0.00183475
E_L2CurlVel: 0.00104954
E_L2Pre: 0.00602961
E_L2GradPre: 0.0090615
absE_HcurlVel: 0.00500922
absE_HgradPre: 0.0349305
absE_L2Vel: 0.000794473
absE_L2CurlVel: 0.00494582
absE_L2Pre: 0.00213178
absE_L2GradPre: 0.0348654
N_L2Vel: 0.433014
N_L2CurlVel: 4.71239
N_L2Pre: 0.353553
N_L2GradPre: 3.84764
E_cHcurlVel: 0.00194541
E_cHgradPre: 0.00925069
E_cL2Vel: 0.00201824
E_cL2CurlVel: 0.00194479
E_cL2Pre: 0.00120592
E_cL2GradPre: 0.00925069
absE_cHcurlVel: 0.00920616
absE_cHgradPre: 0.035596
absE_cL2Vel: 0.000873926
absE_cL2CurlVel: 0.00916459
absE_cL2Pre: 0.000426356
absE_cL2GradPre: 0.0355934
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.483947
TprocDDRCore: 11.63
TwallModel: 72.2252
TprocModel: 955.35
TwallSolve: 189.68
TprocSolve: 1640.8


==> dat/stokes/ddr/Voro-small-0_3/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 3
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 255937
DimXGrad: 127593
SizeSCsystem: 322305
E_HcurlVel: 0.000421962
E_HgradPre: 0.00384758
E_L2Vel: 0.000773793
E_L2CurlVel: 0.000417732
E_L2Pre: 0.00205334
E_L2GradPre: 0.00385918
absE_HcurlVel: 0.00199683
absE_HgradPre: 0.0148665
absE_L2Vel: 0.000335063
absE_L2CurlVel: 0.00196851
absE_L2Pre: 0.000725967
absE_L2GradPre: 0.0148488
N_L2Vel: 0.433013
N_L2CurlVel: 4.71239
N_L2Pre: 0.353553
N_L2GradPre: 3.84765
E_cHcurlVel: 0.000814276
E_cHgradPre: 0.0039387
E_cL2Vel: 0.000849095
E_cL2CurlVel: 0.000813976
E_cL2Pre: 0.000404479
E_cL2GradPre: 0.0039387
absE_cHcurlVel: 0.00385335
absE_cHgradPre: 0.0151554
absE_cL2Vel: 0.000367669
absE_cL2CurlVel: 0.00383577
absE_cL2Pre: 0.000143005
absE_cL2GradPre: 0.0151547
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.892247
TprocDDRCore: 21.08
TwallModel: 133.729
TprocModel: 1951.78
TwallSolve: 597.548
TprocSolve: 6226.24


==> dat/stokes/ddr/Voro-small-0_3/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 3
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 428811
DimXGrad: 214197
SizeSCsystem: 541947
E_HcurlVel: 0.000207151
E_HgradPre: 0.00193337
E_L2Vel: 0.000388112
E_L2CurlVel: 0.000204944
E_L2Pre: 0.000867344
E_L2GradPre: 0.00193988
absE_HcurlVel: 0.000980287
absE_HgradPre: 0.00747027
absE_L2Vel: 0.000168058
absE_L2CurlVel: 0.000965774
absE_L2Pre: 0.000306652
absE_L2GradPre: 0.00746397
N_L2Vel: 0.433013
N_L2CurlVel: 4.71239
N_L2Pre: 0.353553
N_L2GradPre: 3.84765
E_cHcurlVel: 0.000401776
E_cHgradPre: 0.00197875
E_cL2Vel: 0.00042107
E_cL2CurlVel: 0.000401609
E_cL2Pre: 0.000168262
E_cL2GradPre: 0.00197875
absE_cHcurlVel: 0.0019013
absE_cHgradPre: 0.00761377
absE_cL2Vel: 0.000182329
absE_cL2CurlVel: 0.00189254
absE_cL2Pre: 5.94897e-05
absE_cL2GradPre: 0.00761354
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 1.41802
TprocDDRCore: 35.11
TwallModel: 242.592
TprocModel: 3425.05
TwallSolve: 1566.37
TprocSolve: 17734.3


==> dat/stokes/ddr/Voro-small-0_3/wall-proc-times.dat <==
Type  DDRCore  Model    Solve
Wall  1.41802  242.592  1566.37
Proc  35.11    3425.05  17734.3


==> dat/stokes/sddr/Tetgen-Cube-0_1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    1.22501   4.9545      --     5236.96      --     3.84597      --     3.57959       --     19.7545        13.2326         18.2477         13.8091
1    0.558943  0.589261    2.71   1.71175      10.23  0.63253      2.30   1.69264       0.95   2.78793        6.34565         2.99328         6.51269
1    0.499828  0.387385    3.75   0.878089     5.97   0.409944     3.88   0.926995      5.39   1.82766        3.35774         1.93995         3.56675
1    0.39203   0.243833    1.91   0.732415     0.75   0.261035     1.86   0.75927       0.82   1.15398        2.80315         1.23528         2.92141
1    0.313068  0.112117    3.45   0.448187     2.18   0.133126     2.99   0.466716      2.16   0.530417       1.72031         0.629986        1.79576
1    0.256759  0.0698088   2.39   0.28158      2.34   0.0821405    2.44   0.294305      2.33   0.330336       1.0821          0.388709        1.13238


==> dat/stokes/sddr/Tetgen-Cube-0_1/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 257
DimSXGrad: 64
SizeSCsystem: 265
E_HcurlVel: 4.9545
E_HgradPre: 5239.43
E_L2Vel: 9.35337
E_L2CurlVel: 4.76119
E_L2Pre: 5521.16
E_L2GradPre: 5236.96
absE_HcurlVel: 19.7545
absE_HgradPre: 13.2952
absE_L2Vel: 6.34835
absE_L2CurlVel: 18.7066
absE_L2Pre: 1.28835
absE_L2GradPre: 13.2326
N_L2Vel: 0.678723
N_L2CurlVel: 3.92898
N_L2Pre: 0.000233348
N_L2GradPre: 0.00252678
E_cHcurlVel: 3.84597
E_cHgradPre: 3.57959
E_cL2Vel: 3.42971
E_cL2CurlVel: 3.84926
E_cL2Pre: 3.68214
E_cL2GradPre: 3.57959
absE_cHcurlVel: 18.2477
absE_cHgradPre: 13.8699
absE_cL2Vel: 1.48169
absE_cL2CurlVel: 18.1875
absE_cL2Pre: 1.29789
absE_cL2GradPre: 13.8091
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 0.352483
N_cL2GradPre: 3.85772
TwallDDRCore: 0.0397507
TprocDDRCore: 0.05
TwallModel: 0.0695303
TprocModel: 0.11
TwallSolve: 0.0374139
TprocSolve: 0.1


==> dat/stokes/sddr/Tetgen-Cube-0_1/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 2348
DimSXGrad: 429
SizeSCsystem: 2130
E_HcurlVel: 0.589261
E_HgradPre: 1.70728
E_L2Vel: 0.727885
E_L2CurlVel: 0.587562
E_L2Pre: 0.90002
E_L2GradPre: 1.71175
absE_HcurlVel: 2.78793
absE_HgradPre: 6.35202
absE_L2Vel: 0.358429
absE_L2CurlVel: 2.76479
absE_L2Pre: 0.284299
absE_L2GradPre: 6.34565
N_L2Vel: 0.492425
N_L2CurlVel: 4.70554
N_L2Pre: 0.315881
N_L2GradPre: 3.70712
E_cHcurlVel: 0.63253
E_cHgradPre: 1.69264
E_cL2Vel: 0.54447
E_cL2CurlVel: 0.633221
E_cL2Pre: 0.813654
E_cL2GradPre: 1.69264
absE_cHcurlVel: 2.99328
absE_cHgradPre: 6.51904
absE_cL2Vel: 0.235762
absE_cL2CurlVel: 2.98398
absE_cL2Pre: 0.28767
absE_cL2GradPre: 6.51269
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.026892
TprocDDRCore: 0.39
TwallModel: 0.227246
TprocModel: 2.55
TwallSolve: 0.0405156
TprocSolve: 0.22


==> dat/stokes/sddr/Tetgen-Cube-0_1/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 4306
DimSXGrad: 752
SizeSCsystem: 3835
E_HcurlVel: 0.387385
E_HgradPre: 0.875225
E_L2Vel: 0.436739
E_L2CurlVel: 0.386874
E_L2Pre: 0.324846
E_L2GradPre: 0.878089
absE_HcurlVel: 1.82766
absE_HgradPre: 3.35949
absE_L2Vel: 0.202359
absE_L2CurlVel: 1.81642
absE_L2Pre: 0.108302
absE_L2GradPre: 3.35774
N_L2Vel: 0.463341
N_L2CurlVel: 4.69512
N_L2Pre: 0.333395
N_L2GradPre: 3.82392
E_cHcurlVel: 0.409944
E_cHgradPre: 0.926995
E_cL2Vel: 0.301605
E_cL2CurlVel: 0.410737
E_cL2Pre: 0.323593
E_cL2GradPre: 0.926995
absE_cHcurlVel: 1.93995
absE_cHgradPre: 3.56859
absE_cL2Vel: 0.130599
absE_cL2CurlVel: 1.93555
absE_cL2Pre: 0.114407
absE_cL2GradPre: 3.56675
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0325651
TprocDDRCore: 0.65
TwallModel: 0.225834
TprocModel: 2.67
TwallSolve: 0.0833856
TprocSolve: 0.36


==> dat/stokes/sddr/Tetgen-Cube-0_1/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 8492
DimSXGrad: 1446
SizeSCsystem: 7491
E_HcurlVel: 0.243833
E_HgradPre: 0.729723
E_L2Vel: 0.239131
E_L2CurlVel: 0.243875
E_L2Pre: 0.213562
E_L2GradPre: 0.732415
absE_HcurlVel: 1.15398
absE_HgradPre: 2.80411
absE_L2Vel: 0.10724
absE_L2CurlVel: 1.14898
absE_L2Pre: 0.0734998
absE_L2GradPre: 2.80315
N_L2Vel: 0.448457
N_L2CurlVel: 4.71135
N_L2Pre: 0.344162
N_L2GradPre: 3.82727
E_cHcurlVel: 0.261035
E_cHgradPre: 0.75927
E_cL2Vel: 0.181646
E_cL2CurlVel: 0.261603
E_cL2Pre: 0.217092
E_cL2GradPre: 0.75927
absE_cHcurlVel: 1.23528
absE_cHgradPre: 2.92241
absE_cL2Vel: 0.0786551
absE_cL2CurlVel: 1.23277
absE_cL2Pre: 0.0767537
absE_cL2GradPre: 2.92141
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0595428
TprocDDRCore: 1.34
TwallModel: 0.321451
TprocModel: 5.06
TwallSolve: 0.15589
TprocSolve: 0.64


==> dat/stokes/sddr/Tetgen-Cube-0_1/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 15312
DimSXGrad: 2522
SizeSCsystem: 13323
E_HcurlVel: 0.112117
E_HgradPre: 0.44643
E_L2Vel: 0.08822
E_L2CurlVel: 0.112302
E_L2Pre: 0.0985182
E_L2GradPre: 0.448187
absE_HcurlVel: 0.530417
absE_HgradPre: 1.72066
absE_L2Vel: 0.0386951
absE_L2CurlVel: 0.529004
absE_L2Pre: 0.0344298
absE_L2GradPre: 1.72031
N_L2Vel: 0.438621
N_L2CurlVel: 4.71057
N_L2Pre: 0.349476
N_L2GradPre: 3.83838
E_cHcurlVel: 0.133126
E_cHgradPre: 0.466716
E_cL2Vel: 0.0998287
E_cL2CurlVel: 0.133372
E_cL2Pre: 0.101263
E_cL2GradPre: 0.466716
absE_cHcurlVel: 0.629986
absE_cHgradPre: 1.79612
absE_cL2Vel: 0.0432271
absE_cL2CurlVel: 0.628501
absE_cL2Pre: 0.0358019
absE_cL2GradPre: 1.79576
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.102687
TprocDDRCore: 2.48
TwallModel: 0.666944
TprocModel: 10.01
TwallSolve: 0.261118
TprocSolve: 1.12


==> dat/stokes/sddr/Tetgen-Cube-0_1/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 29161
DimSXGrad: 4628
SizeSCsystem: 25015
E_HcurlVel: 0.0698088
E_HgradPre: 0.280444
E_L2Vel: 0.0462181
E_L2CurlVel: 0.0699764
E_L2Pre: 0.0494679
E_L2GradPre: 0.28158
absE_HcurlVel: 0.330336
absE_HgradPre: 1.08224
absE_L2Vel: 0.0201449
absE_L2CurlVel: 0.329722
absE_L2Pre: 0.0173991
absE_L2GradPre: 1.0821
N_L2Vel: 0.435867
N_L2CurlVel: 4.7119
N_L2Pre: 0.351724
N_L2GradPre: 3.84298
E_cHcurlVel: 0.0821405
E_cHgradPre: 0.294305
E_cL2Vel: 0.0642329
E_cL2CurlVel: 0.0822751
E_cL2Pre: 0.0515979
E_cL2GradPre: 0.294305
absE_cHcurlVel: 0.388709
absE_cHgradPre: 1.13253
absE_cL2Vel: 0.0278137
absE_cL2CurlVel: 0.387712
absE_cL2Pre: 0.0182426
absE_cL2GradPre: 1.13238
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.183258
TprocDDRCore: 4.67
TwallModel: 1.18556
TprocModel: 18.49
TwallSolve: 0.51423
TprocSolve: 2.56


==> dat/stokes/sddr/Tetgen-Cube-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0397507     0.05          0.0695303   0.11        0.0374139   0.1
0.026892      0.39          0.227246    2.55        0.0405156   0.22
0.0325651     0.65          0.225834    2.67        0.0833856   0.36
0.0595428     1.34          0.321451    5.06        0.15589     0.64
0.102687      2.48          0.666944    10.01       0.261118    1.12
0.183258      4.67          1.18556     18.49       0.51423     2.56


==> dat/stokes/sddr/Tetgen-Cube-0_1/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.183258  1.18556  0.51423
Proc  4.67      18.49    2.56


==> dat/stokes/sddr/Tetgen-Cube-0_2/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    1.22501   3.80309     --     5.89199      --     3.52836      --     4.7759        --     18.0523        18.2497         16.7408         18.4241
2    0.558943  0.303887    3.22   0.439201     3.31   0.295459     3.16   0.460481      2.98   1.43809        1.68104         1.39818         1.77177
2    0.499828  0.161508    5.65   0.319205     2.85   0.161741     5.39   0.327098      3.06   0.764659       1.22691         0.765398        1.25856
2    0.39203   0.0861191   2.59   0.208772     1.75   0.0846973    2.66   0.214624      1.73   0.407624       0.802926        0.400808        0.825797
2    0.313068  0.0291563   4.82   0.0883553    3.82   0.029116     4.75   0.0911578     3.81   0.137978       0.339943        0.137784        0.350743
2    0.256759  0.0134498   3.90   0.0499135    2.88   0.0134483    3.90   0.0512352     2.91   0.0636482      0.192046        0.0636405       0.197135


==> dat/stokes/sddr/Tetgen-Cube-0_2/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 665
DimSXGrad: 164
SizeSCsystem: 621
E_HcurlVel: 3.80309
E_HgradPre: 5.88647
E_L2Vel: 8.3723
E_L2CurlVel: 3.64641
E_L2Pre: 4.78371
E_L2GradPre: 5.89199
absE_HcurlVel: 18.0523
absE_HgradPre: 18.2829
absE_L2Vel: 5.69683
absE_L2CurlVel: 17.1299
absE_L2Pre: 1.1015
absE_L2GradPre: 18.2497
N_L2Vel: 0.680438
N_L2CurlVel: 4.69773
N_L2Pre: 0.230261
N_L2GradPre: 3.09738
E_cHcurlVel: 3.52836
E_cHgradPre: 4.7759
E_cL2Vel: 3.13991
E_cL2CurlVel: 3.53142
E_cL2Pre: 3.11618
E_cL2GradPre: 4.7759
absE_cHcurlVel: 16.7408
absE_cHgradPre: 18.4568
absE_cL2Vel: 1.35649
absE_cL2CurlVel: 16.6857
absE_cL2Pre: 1.0984
absE_cL2GradPre: 18.4241
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 0.352483
N_cL2GradPre: 3.85772
TwallDDRCore: 0.062384
TprocDDRCore: 0.07
TwallModel: 0.209007
TprocModel: 0.33
TwallSolve: 0.0540175
TprocSolve: 0.18


==> dat/stokes/sddr/Tetgen-Cube-0_2/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 6414
DimSXGrad: 1279
SizeSCsystem: 5318
E_HcurlVel: 0.303887
E_HgradPre: 0.437545
E_L2Vel: 0.434971
E_L2CurlVel: 0.302468
E_L2Pre: 0.130053
E_L2GradPre: 0.439201
absE_HcurlVel: 1.43809
absE_HgradPre: 1.68166
absE_L2Vel: 0.193162
absE_L2CurlVel: 1.42506
absE_L2Pre: 0.0453991
absE_L2GradPre: 1.68104
N_L2Vel: 0.44408
N_L2CurlVel: 4.71142
N_L2Pre: 0.349082
N_L2GradPre: 3.82751
E_cHcurlVel: 0.295459
E_cHgradPre: 0.460481
E_cL2Vel: 0.150263
E_cL2CurlVel: 0.296383
E_cL2Pre: 0.135647
E_cL2GradPre: 0.460481
absE_cHcurlVel: 1.39818
absE_cHgradPre: 1.77242
absE_cL2Vel: 0.0650658
absE_cL2CurlVel: 1.39667
absE_cL2Pre: 0.0479584
absE_cL2GradPre: 1.77177
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0637806
TprocDDRCore: 0.91
TwallModel: 0.544603
TprocModel: 6.66
TwallSolve: 0.138523
TprocSolve: 0.62


==> dat/stokes/sddr/Tetgen-Cube-0_2/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 11850
DimSXGrad: 2293
SizeSCsystem: 9656
E_HcurlVel: 0.161508
E_HgradPre: 0.317962
E_L2Vel: 0.190579
E_L2CurlVel: 0.161234
E_L2Pre: 0.0814214
E_L2GradPre: 0.319205
absE_HcurlVel: 0.764659
absE_HgradPre: 1.22725
absE_L2Vel: 0.0834245
absE_L2CurlVel: 0.760094
absE_L2Pre: 0.0286538
absE_L2GradPre: 1.22691
N_L2Vel: 0.437742
N_L2CurlVel: 4.71422
N_L2Pre: 0.35192
N_L2GradPre: 3.84365
E_cHcurlVel: 0.161741
E_cHgradPre: 0.327098
E_cL2Vel: 0.0814012
E_cL2CurlVel: 0.16225
E_cL2Pre: 0.0833579
E_cL2GradPre: 0.327098
absE_cHcurlVel: 0.765398
absE_cHgradPre: 1.2589
absE_cL2Vel: 0.0352477
absE_cL2CurlVel: 0.764586
absE_cL2Pre: 0.0294715
absE_cL2GradPre: 1.25856
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0769903
TprocDDRCore: 1.6
TwallModel: 0.718632
TprocModel: 9.81
TwallSolve: 0.273276
TprocSolve: 1.16


==> dat/stokes/sddr/Tetgen-Cube-0_2/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 23457
DimSXGrad: 4468
SizeSCsystem: 18950
E_HcurlVel: 0.0861191
E_HgradPre: 0.207933
E_L2Vel: 0.0899847
E_L2CurlVel: 0.0860855
E_L2Pre: 0.0419939
E_L2GradPre: 0.208772
absE_HcurlVel: 0.407624
absE_HgradPre: 0.803063
absE_L2Vel: 0.039121
absE_L2CurlVel: 0.405742
absE_L2Pre: 0.0148248
absE_L2GradPre: 0.802926
N_L2Vel: 0.434752
N_L2CurlVel: 4.71325
N_L2Pre: 0.353022
N_L2GradPre: 3.84595
E_cHcurlVel: 0.0846973
E_cHgradPre: 0.214624
E_cL2Vel: 0.0420197
E_cL2CurlVel: 0.0849664
E_cL2Pre: 0.0431428
E_cL2GradPre: 0.214624
absE_cHcurlVel: 0.400808
absE_cHgradPre: 0.825938
absE_cL2Vel: 0.0181951
absE_cL2CurlVel: 0.400395
absE_cL2Pre: 0.0152533
absE_cL2GradPre: 0.825797
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.138271
TprocDDRCore: 3.38
TwallModel: 1.12194
TprocModel: 18.12
TwallSolve: 0.520644
TprocSolve: 2.43


==> dat/stokes/sddr/Tetgen-Cube-0_2/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 42527
DimSXGrad: 7922
SizeSCsystem: 33906
E_HcurlVel: 0.0291563
E_HgradPre: 0.0879942
E_L2Vel: 0.0220925
E_L2CurlVel: 0.0292087
E_L2Pre: 0.0140172
E_L2GradPre: 0.0883553
absE_HcurlVel: 0.137978
absE_HgradPre: 0.339979
absE_L2Vel: 0.00957451
absE_L2CurlVel: 0.137645
absE_L2Pre: 0.00495447
absE_L2GradPre: 0.339943
N_L2Vel: 0.433384
N_L2CurlVel: 4.71246
N_L2Pre: 0.353456
N_L2GradPre: 3.84746
E_cHcurlVel: 0.029116
E_cHgradPre: 0.0911578
E_cL2Vel: 0.0169856
E_cL2CurlVel: 0.029197
E_cL2Pre: 0.0144235
E_cL2GradPre: 0.0911578
absE_cHcurlVel: 0.137784
absE_cHgradPre: 0.35078
absE_cL2Vel: 0.00735496
absE_cL2CurlVel: 0.137588
absE_cL2Pre: 0.00509949
absE_cL2GradPre: 0.350743
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.240161
TprocDDRCore: 5.99
TwallModel: 2.24199
TprocModel: 33.06
TwallSolve: 1.01128
TprocSolve: 5.79


==> dat/stokes/sddr/Tetgen-Cube-0_2/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 81438
DimSXGrad: 14821
SizeSCsystem: 64085
E_HcurlVel: 0.0134498
E_HgradPre: 0.0497073
E_L2Vel: 0.0083954
E_L2CurlVel: 0.0134844
E_L2Pre: 0.00605907
E_L2GradPre: 0.0499135
absE_HcurlVel: 0.0636482
absE_HgradPre: 0.192058
absE_L2Vel: 0.00363621
absE_L2CurlVel: 0.0635443
absE_L2Pre: 0.00214202
absE_L2GradPre: 0.192046
N_L2Vel: 0.43312
N_L2CurlVel: 4.71243
N_L2Pre: 0.353522
N_L2GradPre: 3.84758
E_cHcurlVel: 0.0134483
E_cHgradPre: 0.0512352
E_cL2Vel: 0.00864746
E_cL2CurlVel: 0.0134815
E_cL2Pre: 0.00622111
E_cL2GradPre: 0.0512352
absE_cHcurlVel: 0.0636405
absE_cHgradPre: 0.197147
absE_cL2Vel: 0.00374446
absE_cL2CurlVel: 0.0635303
absE_cL2Pre: 0.00219949
absE_cL2GradPre: 0.197135
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.419211
TprocDDRCore: 11.14
TwallModel: 4.24994
TprocModel: 64.2
TwallSolve: 2.11203
TprocSolve: 10.88


==> dat/stokes/sddr/Tetgen-Cube-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.062384      0.07          0.209007    0.33        0.0540175   0.18
0.0637806     0.91          0.544603    6.66        0.138523    0.62
0.0769903     1.6           0.718632    9.81        0.273276    1.16
0.138271      3.38          1.12194     18.12       0.520644    2.43
0.240161      5.99          2.24199     33.06       1.01128     5.79
0.419211      11.14         4.24994     64.2        2.11203     10.88


==> dat/stokes/sddr/Tetgen-Cube-0_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.419211  4.24994  2.11203
Proc  11.14     64.2     10.88


==> dat/stokes/sddr/Tetgen-Cube-0_3/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
3    1.22501   3.81355     --     3.8112       --     3.58169      --     3.42509       --     18.4776        12.8567         16.9938         13.213
3    0.558943  0.117038    4.44   0.17595      3.92   0.114323     4.39   0.178262      3.77   0.553914       0.676933        0.541003        0.68589
3    0.499828  0.0540592   6.91   0.0925075    5.75   0.0524622    6.97   0.0944231     5.68   0.25583        0.355918        0.248264        0.363307
3    0.39203   0.0207558   3.94   0.0465337    2.83   0.0201336    3.94   0.0472535     2.85   0.0982227      0.179043        0.095277        0.181815
3    0.313068  0.0053704   6.01   0.0152854    4.95   0.00530181   5.93   0.0155748     4.93   0.0254141      0.0588128       0.0250895       0.0599264
3    0.256759  0.00214757  4.62   0.00715954   3.83   0.00211132   4.64   0.0072643     3.85   0.0101628      0.0275474       0.00999126      0.0279505


==> dat/stokes/sddr/Tetgen-Cube-0_3/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 1329
DimSXGrad: 335
SizeSCsystem: 1133
E_HcurlVel: 3.81355
E_HgradPre: 3.80574
E_L2Vel: 9.99396
E_L2CurlVel: 3.60219
E_L2Pre: 2.85162
E_L2GradPre: 3.8112
absE_HcurlVel: 18.4776
absE_HgradPre: 12.8802
absE_L2Vel: 6.50311
absE_L2CurlVel: 17.2954
absE_L2Pre: 0.778277
absE_L2GradPre: 12.8567
N_L2Vel: 0.650704
N_L2CurlVel: 4.80136
N_L2Pre: 0.272924
N_L2GradPre: 3.3734
E_cHcurlVel: 3.58169
E_cHgradPre: 3.42509
E_cL2Vel: 2.4119
E_cL2CurlVel: 3.58986
E_cL2Pre: 2.24517
E_cL2GradPre: 3.42509
absE_cHcurlVel: 16.9938
absE_cHgradPre: 13.2367
absE_cL2Vel: 1.04198
absE_cL2CurlVel: 16.9618
absE_cL2Pre: 0.791385
absE_cL2GradPre: 13.213
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 0.352483
N_cL2GradPre: 3.85772
TwallDDRCore: 0.0998892
TprocDDRCore: 0.12
TwallModel: 0.682511
TprocModel: 0.95
TwallSolve: 0.0671431
TprocSolve: 0.18


==> dat/stokes/sddr/Tetgen-Cube-0_3/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 13200
DimSXGrad: 2841
SizeSCsystem: 9994
E_HcurlVel: 0.117038
E_HgradPre: 0.175254
E_L2Vel: 0.179864
E_L2CurlVel: 0.116359
E_L2Pre: 0.0418813
E_L2GradPre: 0.17595
absE_HcurlVel: 0.553914
absE_HgradPre: 0.677095
absE_L2Vel: 0.0781606
absE_L2CurlVel: 0.548372
absE_L2Pre: 0.0147991
absE_L2GradPre: 0.676933
N_L2Vel: 0.434554
N_L2CurlVel: 4.71277
N_L2Pre: 0.353359
N_L2GradPre: 3.84731
E_cHcurlVel: 0.114323
E_cHgradPre: 0.178262
E_cL2Vel: 0.0510272
E_cL2CurlVel: 0.114709
E_cL2Pre: 0.0423248
E_cL2GradPre: 0.178262
absE_cHcurlVel: 0.541003
absE_cHgradPre: 0.686054
absE_cL2Vel: 0.0220954
absE_cL2CurlVel: 0.540552
absE_cL2Pre: 0.0149641
absE_cL2GradPre: 0.68589
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.126428
TprocDDRCore: 1.94
TwallModel: 1.6321
TprocModel: 18.05
TwallSolve: 0.357237
TprocSolve: 1.7


==> dat/stokes/sddr/Tetgen-Cube-0_3/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 24484
DimSXGrad: 5155
SizeSCsystem: 18216
E_HcurlVel: 0.0540592
E_HgradPre: 0.0921323
E_L2Vel: 0.0736029
E_L2CurlVel: 0.0538636
E_L2Pre: 0.0167429
E_L2GradPre: 0.0925075
absE_HcurlVel: 0.25583
absE_HgradPre: 0.355967
absE_L2Vel: 0.0319038
absE_L2CurlVel: 0.253833
absE_L2Pre: 0.00591832
absE_L2GradPre: 0.355918
N_L2Vel: 0.433459
N_L2CurlVel: 4.71252
N_L2Pre: 0.353482
N_L2GradPre: 3.84744
E_cHcurlVel: 0.0524622
E_cHgradPre: 0.0944231
E_cL2Vel: 0.0216207
E_cL2CurlVel: 0.0526458
E_cL2Pre: 0.0169378
E_cL2GradPre: 0.0944231
absE_cHcurlVel: 0.248264
absE_cHgradPre: 0.363356
absE_cL2Vel: 0.00936204
absE_cL2CurlVel: 0.248087
absE_cL2Pre: 0.00598843
absE_cL2GradPre: 0.363307
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.156434
TprocDDRCore: 3.05
TwallModel: 2.04163
TprocModel: 29.81
TwallSolve: 0.641876
TprocSolve: 3.19


==> dat/stokes/sddr/Tetgen-Cube-0_3/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 48560
DimSXGrad: 10111
SizeSCsystem: 35824
E_HcurlVel: 0.0207558
E_HgradPre: 0.0463423
E_L2Vel: 0.0228451
E_L2CurlVel: 0.0207373
E_L2Pre: 0.00647706
E_L2GradPre: 0.0465337
absE_HcurlVel: 0.0982227
absE_HgradPre: 0.179057
absE_L2Vel: 0.00989438
absE_L2CurlVel: 0.0977231
absE_L2Pre: 0.00228989
absE_L2GradPre: 0.179043
N_L2Vel: 0.433107
N_L2CurlVel: 4.71243
N_L2Pre: 0.353538
N_L2GradPre: 3.84759
E_cHcurlVel: 0.0201336
E_cHgradPre: 0.0472535
E_cL2Vel: 0.00810875
E_cL2CurlVel: 0.0202047
E_cL2Pre: 0.00660025
E_cL2GradPre: 0.0472535
absE_cHcurlVel: 0.095277
absE_cHgradPre: 0.18183
absE_cL2Vel: 0.00351119
absE_cL2CurlVel: 0.0952123
absE_cL2Pre: 0.00233354
absE_cL2GradPre: 0.181815
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.248627
TprocDDRCore: 6.02
TwallModel: 3.57858
TprocModel: 60.03
TwallSolve: 1.41597
TprocSolve: 7.18


==> dat/stokes/sddr/Tetgen-Cube-0_3/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 88296
DimSXGrad: 18087
SizeSCsystem: 64272
E_HcurlVel: 0.0053704
E_HgradPre: 0.0152221
E_L2Vel: 0.00447978
E_L2CurlVel: 0.00537729
E_L2Pre: 0.00173246
E_L2GradPre: 0.0152854
absE_HcurlVel: 0.0254141
absE_HgradPre: 0.058816
absE_L2Vel: 0.00193985
absE_L2CurlVel: 0.0253399
absE_L2Pre: 0.000612515
absE_L2GradPre: 0.0588128
N_L2Vel: 0.433024
N_L2CurlVel: 4.71239
N_L2Pre: 0.353552
N_L2GradPre: 3.84765
E_cHcurlVel: 0.00530181
E_cHgradPre: 0.0155748
E_cL2Vel: 0.00235948
E_cL2CurlVel: 0.00531973
E_cL2Pre: 0.00176437
E_cL2GradPre: 0.0155748
absE_cHcurlVel: 0.0250895
absE_cHgradPre: 0.0599296
absE_cL2Vel: 0.00102169
absE_cL2CurlVel: 0.0250687
absE_cL2Pre: 0.0006238
absE_cL2GradPre: 0.0599264
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.44336
TprocDDRCore: 10.42
TwallModel: 6.92445
TprocModel: 108.85
TwallSolve: 2.83088
TprocSolve: 14.14


==> dat/stokes/sddr/Tetgen-Cube-0_3/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 169571
DimSXGrad: 34167
SizeSCsystem: 121839
E_HcurlVel: 0.00214757
E_HgradPre: 0.00712974
E_L2Vel: 0.00152395
E_L2CurlVel: 0.00215206
E_L2Pre: 0.000632722
E_L2GradPre: 0.00715954
absE_HcurlVel: 0.0101628
absE_HgradPre: 0.0275483
absE_L2Vel: 0.000659893
absE_L2CurlVel: 0.0101414
absE_L2Pre: 0.000223701
absE_L2GradPre: 0.0275474
N_L2Vel: 0.433015
N_L2CurlVel: 4.71239
N_L2Pre: 0.353553
N_L2GradPre: 3.84765
E_cHcurlVel: 0.00211132
E_cHgradPre: 0.0072643
E_cL2Vel: 0.00100218
E_cL2CurlVel: 0.00211821
E_cL2Pre: 0.00064378
E_cL2GradPre: 0.0072643
absE_cHcurlVel: 0.00999126
absE_cHgradPre: 0.0279514
absE_cL2Vel: 0.000433956
absE_cL2CurlVel: 0.00998183
absE_cL2Pre: 0.000227611
absE_cL2GradPre: 0.0279505
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.827842
TprocDDRCore: 20.13
TwallModel: 13.5733
TprocModel: 213.97
TwallSolve: 6.4406
TprocSolve: 36.85


==> dat/stokes/sddr/Tetgen-Cube-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0998892     0.12          0.682511    0.95        0.0671431   0.18
0.126428      1.94          1.6321      18.05       0.357237    1.7
0.156434      3.05          2.04163     29.81       0.641876    3.19
0.248627      6.02          3.57858     60.03       1.41597     7.18
0.44336       10.42         6.92445     108.85      2.83088     14.14
0.827842      20.13         13.5733     213.97      6.4406      36.85


==> dat/stokes/sddr/Tetgen-Cube-0_3/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.827842  13.5733  6.4406
Proc  20.13     213.97   36.85


==> dat/stokes/sddr/Voro-small-0_1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.826611  0.415039    --     5.74315      --     0.709204     --     3.66907       --     1.60542        13.9395         3.35612         14.1173
1    0.454124  0.130239    1.94   1.06961      2.81   0.283783     1.53   1.00086       2.17   0.599764       3.68407         1.34293         3.85096
1    0.305313  0.0391527   3.03   0.369734     2.68   0.140583     1.77   0.39017       2.37   0.184063       1.38575         0.665274        1.50124
1    0.221382  0.0181052   2.40   0.173512     2.35   0.0838578    1.61   0.192116      2.20   0.0854764      0.660912        0.396835        0.739196
1    0.176754  0.0100946   2.59   0.10874      2.08   0.0554072    1.84   0.122245      2.01   0.0477208      0.416604        0.2622          0.470357
1    0.150004  0.00651586  2.67   0.074431     2.31   0.0393272    2.09   0.0844394     2.25   0.0308187      0.28577         0.186106        0.324893


==> dat/stokes/sddr/Voro-small-0_1/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 949
DimSXGrad: 410
SizeSCsystem: 1279
E_HcurlVel: 0.415039
E_HgradPre: 5.72112
E_L2Vel: 0.639142
E_L2CurlVel: 0.411444
E_L2Pre: 5.28992
E_L2GradPre: 5.74315
absE_HcurlVel: 1.60542
absE_HgradPre: 14.2507
absE_L2Vel: 0.275559
absE_L2CurlVel: 1.5816
absE_L2Pre: 2.96164
absE_L2GradPre: 13.9395
N_L2Vel: 0.431139
N_L2CurlVel: 3.84402
N_L2Pre: 0.559865
N_L2GradPre: 2.42715
E_cHcurlVel: 0.709204
E_cHgradPre: 3.66907
E_cL2Vel: 0.775284
E_cL2CurlVel: 0.70862
E_cL2Pre: 4.30711
E_cL2GradPre: 3.66907
absE_cHcurlVel: 3.35612
absE_cHgradPre: 14.1992
absE_cL2Vel: 0.335708
absE_cL2CurlVel: 3.33929
absE_cL2Pre: 1.52279
absE_cL2GradPre: 14.1173
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0548366
TprocDDRCore: 0.1
TwallModel: 0.563545
TprocModel: 0.86
TwallSolve: 0.133248
TprocSolve: 0.44


==> dat/stokes/sddr/Voro-small-0_1/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 4679
DimSXGrad: 2030
SizeSCsystem: 6335
E_HcurlVel: 0.130239
E_HgradPre: 1.07442
E_L2Vel: 0.163662
E_L2CurlVel: 0.129894
E_L2Pre: 1.50483
E_L2GradPre: 1.06961
absE_HcurlVel: 0.599764
absE_HgradPre: 3.71778
absE_L2Vel: 0.0717432
absE_L2CurlVel: 0.595458
absE_L2Pre: 0.499486
absE_L2GradPre: 3.68407
N_L2Vel: 0.438361
N_L2CurlVel: 4.5842
N_L2Pre: 0.331922
N_L2GradPre: 3.44431
E_cHcurlVel: 0.283783
E_cHgradPre: 1.00086
E_cL2Vel: 0.31193
E_cL2CurlVel: 0.283533
E_cL2Pre: 0.562483
E_cL2GradPre: 1.00086
absE_cHcurlVel: 1.34293
absE_cHgradPre: 3.85609
absE_cL2Vel: 0.13507
absE_cL2CurlVel: 1.33612
absE_cL2Pre: 0.198868
absE_cL2GradPre: 3.85096
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0591093
TprocDDRCore: 0.89
TwallModel: 0.643064
TprocModel: 7.08
TwallSolve: 0.595236
TprocSolve: 3.03


==> dat/stokes/sddr/Voro-small-0_1/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 13767
DimSXGrad: 6029
SizeSCsystem: 18768
E_HcurlVel: 0.0391527
E_HgradPre: 0.370829
E_L2Vel: 0.0611901
E_L2CurlVel: 0.03891
E_L2Pre: 0.482188
E_L2GradPre: 0.369734
absE_HcurlVel: 0.184063
absE_HgradPre: 1.39578
absE_L2Vel: 0.0265127
absE_L2CurlVel: 0.182143
absE_L2Pre: 0.167007
absE_L2GradPre: 1.38575
N_L2Vel: 0.433284
N_L2CurlVel: 4.68114
N_L2Pre: 0.346353
N_L2GradPre: 3.74797
E_cHcurlVel: 0.140583
E_cHgradPre: 0.39017
E_cL2Vel: 0.149351
E_cL2CurlVel: 0.140507
E_cL2Pre: 0.145171
E_cL2GradPre: 0.39017
absE_cHcurlVel: 0.665274
absE_cHgradPre: 1.50212
absE_cL2Vel: 0.064671
absE_cL2CurlVel: 0.662123
absE_cL2Pre: 0.0513259
absE_cL2GradPre: 1.50124
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0835545
TprocDDRCore: 1.79
TwallModel: 1.8947
TprocModel: 20.73
TwallSolve: 2.22589
TprocSolve: 11.23


==> dat/stokes/sddr/Voro-small-0_1/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXCurl: 29851
DimSXGrad: 13106
SizeSCsystem: 40771
E_HcurlVel: 0.0181052
E_HgradPre: 0.174177
E_L2Vel: 0.0374612
E_L2CurlVel: 0.0178509
E_L2Pre: 0.240049
E_L2GradPre: 0.173512
absE_HcurlVel: 0.0854764
absE_HgradPre: 0.666249
absE_L2Vel: 0.016239
absE_L2CurlVel: 0.0839197
absE_L2Pre: 0.084161
absE_L2GradPre: 0.660912
N_L2Vel: 0.433488
N_L2CurlVel: 4.70115
N_L2Pre: 0.350599
N_L2GradPre: 3.80902
E_cHcurlVel: 0.0838578
E_cHgradPre: 0.192116
E_cL2Vel: 0.0892615
E_cL2CurlVel: 0.0838107
E_cL2Pre: 0.0525838
E_cL2GradPre: 0.192116
absE_cHcurlVel: 0.396835
absE_cHgradPre: 0.73943
absE_cL2Vel: 0.0386514
absE_cL2CurlVel: 0.394949
absE_cL2Pre: 0.0185912
absE_cL2GradPre: 0.739196
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.143586
TprocDDRCore: 3.36
TwallModel: 4.24982
TprocModel: 46.67
TwallSolve: 7.08819
TprocSolve: 38.25


==> dat/stokes/sddr/Voro-small-0_1/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 55715
DimSXGrad: 24533
SizeSCsystem: 76256
E_HcurlVel: 0.0100946
E_HgradPre: 0.108995
E_L2Vel: 0.0252847
E_L2CurlVel: 0.00986663
E_L2Pre: 0.135789
E_L2GradPre: 0.10874
absE_HcurlVel: 0.0477208
absE_HgradPre: 0.41934
absE_L2Vel: 0.0109529
absE_L2CurlVel: 0.0464469
absE_L2Pre: 0.0478276
absE_L2GradPre: 0.416604
N_L2Vel: 0.433182
N_L2CurlVel: 4.70747
N_L2Pre: 0.352219
N_L2GradPre: 3.83118
E_cHcurlVel: 0.0554072
E_cHgradPre: 0.122245
E_cL2Vel: 0.0581783
E_cL2CurlVel: 0.0553833
E_cL2Pre: 0.0276651
E_cL2GradPre: 0.122245
absE_cHcurlVel: 0.2622
absE_cHgradPre: 0.470459
absE_cL2Vel: 0.0251919
absE_cL2CurlVel: 0.260987
absE_cL2Pre: 0.0097811
absE_cL2GradPre: 0.470357
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.251034
TprocDDRCore: 5.9
TwallModel: 8.35982
TprocModel: 91.92
TwallSolve: 17.0363
TprocSolve: 121.62


==> dat/stokes/sddr/Voro-small-0_1/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 93621
DimSXGrad: 41321
SizeSCsystem: 128352
E_HcurlVel: 0.00651586
E_HgradPre: 0.0745164
E_L2Vel: 0.0183679
E_L2CurlVel: 0.00632162
E_L2Pre: 0.0840137
E_L2GradPre: 0.074431
absE_HcurlVel: 0.0308187
absE_HgradPre: 0.287304
absE_L2Vel: 0.00795481
absE_L2CurlVel: 0.0297743
absE_L2Pre: 0.0296453
absE_L2GradPre: 0.28577
N_L2Vel: 0.433083
N_L2CurlVel: 4.70992
N_L2Pre: 0.352863
N_L2GradPre: 3.8394
E_cHcurlVel: 0.0393272
E_cHgradPre: 0.0844394
E_cL2Vel: 0.0409685
E_cL2CurlVel: 0.039313
E_cL2Pre: 0.0166304
E_cL2GradPre: 0.0844394
absE_cHcurlVel: 0.186106
absE_cHgradPre: 0.324946
absE_cL2Vel: 0.0177399
absE_cL2CurlVel: 0.185258
absE_cL2Pre: 0.00587973
absE_cL2GradPre: 0.324893
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.397223
TprocDDRCore: 9.73
TwallModel: 14.7894
TprocModel: 161.65
TwallSolve: 41.3575
TprocSolve: 346.11


==> dat/stokes/sddr/Voro-small-0_1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0548366     0.1           0.563545    0.86        0.133248    0.44
0.0591093     0.89          0.643064    7.08        0.595236    3.03
0.0835545     1.79          1.8947      20.73       2.22589     11.23
0.143586      3.36          4.24982     46.67       7.08819     38.25
0.251034      5.9           8.35982     91.92       17.0363     121.62
0.397223      9.73          14.7894     161.65      41.3575     346.11


==> dat/stokes/sddr/Voro-small-0_1/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.397223  14.7894  41.3575
Proc  9.73      161.65   346.11


==> dat/stokes/sddr/Voro-small-0_2/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.826611  0.336921    --     3.15274      --     0.489183     --     2.63671       --     1.55476        10.0178         2.31493         10.1451
2    0.454124  0.0522841   3.11   0.441385     3.28   0.0971315    2.70   0.453128      2.94   0.246909       1.57976         0.45965         1.74348
2    0.305313  0.0134384   3.42   0.14665      2.78   0.0313785    2.85   0.155286      2.70   0.0635805      0.555218        0.14849         0.597486
2    0.221382  0.00582002  2.60   0.061797     2.69   0.0145297    2.40   0.0662295     2.65   0.0275406      0.236378        0.068758        0.254828
2    0.176754  0.00281667  3.22   0.0331269    2.77   0.00762862   2.86   0.035479      2.77   0.013329       0.127148        0.0361005       0.136511
2    0.150004  0.00162923  3.34   0.0197668    3.15   0.00451807   3.19   0.021106      3.17   0.00770988     0.0759635       0.0213806       0.0812085


==> dat/stokes/sddr/Voro-small-0_2/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 1942
DimSXGrad: 701
SizeSCsystem: 2347
E_HcurlVel: 0.336921
E_HgradPre: 3.15926
E_L2Vel: 0.435124
E_L2CurlVel: 0.335769
E_L2Pre: 3.62543
E_L2GradPre: 3.15274
absE_HcurlVel: 1.55476
absE_HgradPre: 10.1035
absE_L2Vel: 0.201948
absE_L2CurlVel: 1.54159
absE_L2Pre: 1.31352
absE_L2GradPre: 10.0178
N_L2Vel: 0.464116
N_L2CurlVel: 4.59122
N_L2Pre: 0.362308
N_L2GradPre: 3.17749
E_cHcurlVel: 0.489183
E_cHgradPre: 2.63671
E_cL2Vel: 0.485751
E_cL2CurlVel: 0.489212
E_cL2Pre: 2.43198
E_cL2GradPre: 2.63671
absE_cHcurlVel: 2.31493
absE_cHgradPre: 10.1815
absE_cL2Vel: 0.210336
absE_cL2CurlVel: 2.30536
absE_cL2Pre: 0.859834
absE_cL2GradPre: 10.1451
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.105747
TprocDDRCore: 0.18
TwallModel: 2.19996
TprocModel: 3.06
TwallSolve: 0.251638
TprocSolve: 0.87


==> dat/stokes/sddr/Voro-small-0_2/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 9526
DimSXGrad: 3477
SizeSCsystem: 11629
E_HcurlVel: 0.0522841
E_HgradPre: 0.441732
E_L2Vel: 0.0606082
E_L2CurlVel: 0.0522074
E_L2Pre: 0.4813
E_L2GradPre: 0.441385
absE_HcurlVel: 0.246909
absE_HgradPre: 1.58762
absE_L2Vel: 0.0263225
absE_L2CurlVel: 0.245501
absE_L2Pre: 0.157755
absE_L2GradPre: 1.57976
N_L2Vel: 0.434306
N_L2CurlVel: 4.70243
N_L2Pre: 0.32777
N_L2GradPre: 3.57911
E_cHcurlVel: 0.0971315
E_cHgradPre: 0.453128
E_cL2Vel: 0.0996003
E_cL2CurlVel: 0.0971104
E_cL2Pre: 0.221757
E_cL2GradPre: 0.453128
absE_cHcurlVel: 0.45965
absE_cHgradPre: 1.74524
absE_cL2Vel: 0.0431282
absE_cL2CurlVel: 0.457622
absE_cL2Pre: 0.078403
absE_cL2GradPre: 1.74348
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0913788
TprocDDRCore: 1.42
TwallModel: 2.45815
TprocModel: 29.11
TwallSolve: 1.62565
TprocSolve: 8.04


==> dat/stokes/sddr/Voro-small-0_2/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 27957
DimSXGrad: 10422
SizeSCsystem: 34607
E_HcurlVel: 0.0134384
E_HgradPre: 0.146343
E_L2Vel: 0.0181797
E_L2CurlVel: 0.0133912
E_L2Pre: 0.103728
E_L2GradPre: 0.14665
absE_HcurlVel: 0.0635805
absE_HgradPre: 0.556388
absE_L2Vel: 0.00787497
absE_L2CurlVel: 0.0630909
absE_L2Pre: 0.0360601
absE_L2GradPre: 0.555218
N_L2Vel: 0.433174
N_L2CurlVel: 4.71137
N_L2Pre: 0.347641
N_L2GradPre: 3.78601
E_cHcurlVel: 0.0313785
E_cHgradPre: 0.155286
E_cL2Vel: 0.0328671
E_cL2CurlVel: 0.0313656
E_cL2Pre: 0.0489245
E_cL2GradPre: 0.155286
absE_cHcurlVel: 0.14849
absE_cHgradPre: 0.597736
absE_cL2Vel: 0.0142319
absE_cL2CurlVel: 0.147807
absE_cL2Pre: 0.0172974
absE_cL2GradPre: 0.597486
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.152322
TprocDDRCore: 3.26
TwallModel: 7.37723
TprocModel: 96.17
TwallSolve: 7.40639
TprocSolve: 42.24


==> dat/stokes/sddr/Voro-small-0_2/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXCurl: 60477
DimSXGrad: 22612
SizeSCsystem: 75071
E_HcurlVel: 0.00582002
E_HgradPre: 0.0616109
E_L2Vel: 0.00789513
E_L2CurlVel: 0.00579933
E_L2Pre: 0.0327926
E_L2GradPre: 0.061797
absE_HcurlVel: 0.0275406
absE_HgradPre: 0.236659
absE_L2Vel: 0.0034191
absE_L2CurlVel: 0.0273276
absE_L2Pre: 0.0115239
absE_L2GradPre: 0.236378
N_L2Vel: 0.433065
N_L2CurlVel: 4.71219
N_L2Pre: 0.351418
N_L2GradPre: 3.82508
E_cHcurlVel: 0.0145297
E_cHgradPre: 0.0662295
E_cL2Vel: 0.0149532
E_cL2CurlVel: 0.0145261
E_cL2Pre: 0.0152651
E_cL2GradPre: 0.0662295
absE_cHcurlVel: 0.068758
absE_cHgradPre: 0.254885
absE_cL2Vel: 0.00647491
absE_cL2CurlVel: 0.0684525
absE_cL2Pre: 0.00539702
absE_cL2GradPre: 0.254828
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.272719
TprocDDRCore: 6.58
TwallModel: 16.7543
TprocModel: 224.46
TwallSolve: 25.0072
TprocSolve: 183.66


==> dat/stokes/sddr/Voro-small-0_2/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 112737
DimSXGrad: 42386
SizeSCsystem: 140483
E_HcurlVel: 0.00281667
E_HgradPre: 0.0330111
E_L2Vel: 0.00404091
E_L2CurlVel: 0.00280406
E_L2Pre: 0.0135155
E_L2GradPre: 0.0331269
absE_HcurlVel: 0.013329
absE_HgradPre: 0.127237
absE_L2Vel: 0.00174983
absE_L2CurlVel: 0.0132136
absE_L2Pre: 0.00476647
absE_L2GradPre: 0.127148
N_L2Vel: 0.433028
N_L2CurlVel: 4.71233
N_L2Pre: 0.352667
N_L2GradPre: 3.8382
E_cHcurlVel: 0.00762862
E_cHgradPre: 0.035479
E_cL2Vel: 0.00784375
E_cL2CurlVel: 0.00762678
E_cL2Pre: 0.00652683
E_cL2GradPre: 0.035479
absE_cHcurlVel: 0.0361005
absE_cHgradPre: 0.13653
absE_cL2Vel: 0.00339644
absE_cL2CurlVel: 0.0359404
absE_cL2Pre: 0.00230758
absE_cL2GradPre: 0.136511
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.499604
TprocDDRCore: 11.94
TwallModel: 31.8424
TprocModel: 452.56
TwallSolve: 72.2266
TprocSolve: 675.07


==> dat/stokes/sddr/Voro-small-0_2/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 189294
DimSXGrad: 71511
SizeSCsystem: 236639
E_HcurlVel: 0.00162923
E_HgradPre: 0.019693
E_L2Vel: 0.00234864
E_L2CurlVel: 0.0016218
E_L2Pre: 0.00653079
E_L2GradPre: 0.0197668
absE_HcurlVel: 0.00770988
absE_HgradPre: 0.0759985
absE_L2Vel: 0.001017
absE_L2CurlVel: 0.00764251
absE_L2Pre: 0.00230614
absE_L2GradPre: 0.0759635
N_L2Vel: 0.433018
N_L2CurlVel: 4.71237
N_L2Pre: 0.353118
N_L2GradPre: 3.84298
E_cHcurlVel: 0.00451807
E_cHgradPre: 0.021106
E_cL2Vel: 0.00462997
E_cL2CurlVel: 0.00451711
E_cL2Pre: 0.00320177
E_cL2GradPre: 0.021106
absE_cHcurlVel: 0.0213806
absE_cHgradPre: 0.0812164
absE_cL2Vel: 0.00200484
absE_cL2CurlVel: 0.0212864
absE_cL2Pre: 0.001132
absE_cL2GradPre: 0.0812085
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.791646
TprocDDRCore: 19.74
TwallModel: 59.0536
TprocModel: 806.71
TwallSolve: 189.615
TprocSolve: 1968.35


==> dat/stokes/sddr/Voro-small-0_2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.105747      0.18          2.19996     3.06        0.251638    0.87
0.0913788     1.42          2.45815     29.11       1.62565     8.04
0.152322      3.26          7.37723     96.17       7.40639     42.24
0.272719      6.58          16.7543     224.46      25.0072     183.66
0.499604      11.94         31.8424     452.56      72.2266     675.07
0.791646      19.74         59.0536     806.71      189.615     1968.35


==> dat/stokes/sddr/Voro-small-0_2/wall-proc-times.dat <==
Type  DDRCore   Model    Solve
Wall  0.791646  59.0536  189.615
Proc  19.74     806.71   1968.35


==> dat/stokes/sddr/Voro-small-0_3/data_rates.dat <==
Deg  MeshSize  E_HcurlVel   Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
3    0.826611  0.285089     --     2.82169      --     0.30086      --     2.57802       --     1.34478        9.83932         1.42374         9.91931
3    0.454124  0.0176089    4.65   0.280074     3.86   0.0260288    4.09   0.275725      3.73   0.0833225      1.06406         0.123175        1.0609
3    0.305313  0.00315776   4.33   0.0609826    3.84   0.0055925    3.87   0.0617628     3.77   0.0149432      0.234319        0.0264651       0.237642
3    0.221382  0.00957827   -3.45  0.0199904    3.47   0.00874667   -1.39  0.0203083     3.46   0.0453267      0.0768947       0.0413914       0.0781392
3    0.176754  0.000438095  13.70  0.00841049   3.85   0.000820026  10.51  0.00854912    3.84   0.00207317     0.0323582       0.00388056      0.032894
3    0.150004  0.000213169  4.39   0.00424296   4.17   0.000403851  4.32   0.0043018     4.19   0.00100877     0.016325        0.00191112      0.0165518


==> dat/stokes/sddr/Voro-small-0_3/results-1.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 3
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 3400
DimSXGrad: 1106
SizeSCsystem: 3805
E_HcurlVel: 0.285089
E_HgradPre: 2.82493
E_L2Vel: 0.366874
E_L2CurlVel: 0.284187
E_L2Pre: 3.17446
E_L2GradPre: 2.82169
absE_HcurlVel: 1.34478
absE_HgradPre: 9.89343
absE_L2Vel: 0.168973
absE_L2CurlVel: 1.33412
absE_L2Pre: 1.03325
absE_L2GradPre: 9.83932
N_L2Vel: 0.460576
N_L2CurlVel: 4.69451
N_L2Pre: 0.325489
N_L2GradPre: 3.48703
E_cHcurlVel: 0.30086
E_cHgradPre: 2.57802
E_cL2Vel: 0.263593
E_cL2CurlVel: 0.301155
E_cL2Pre: 2.41713
E_cL2GradPre: 2.57802
absE_cHcurlVel: 1.42374
absE_cHgradPre: 9.95605
absE_cL2Vel: 0.114139
absE_cL2CurlVel: 1.41916
absE_cL2Pre: 0.854586
absE_cL2GradPre: 9.91931
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.166069
TprocDDRCore: 0.3
TwallModel: 7.72999
TprocModel: 9.79
TwallSolve: 0.630272
TprocSolve: 2.28


==> dat/stokes/sddr/Voro-small-0_3/results-2.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 3
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 16529
DimSXGrad: 5405
SizeSCsystem: 18685
E_HcurlVel: 0.0176089
E_HgradPre: 0.279349
E_L2Vel: 0.0263098
E_L2CurlVel: 0.0175169
E_L2Pre: 0.173075
E_L2GradPre: 0.280074
absE_HcurlVel: 0.0833225
absE_HgradPre: 1.06577
absE_L2Vel: 0.0113999
absE_L2CurlVel: 0.082539
absE_L2Pre: 0.0603785
absE_L2GradPre: 1.06406
N_L2Vel: 0.433295
N_L2CurlVel: 4.71196
N_L2Pre: 0.348858
N_L2GradPre: 3.79921
E_cHcurlVel: 0.0260288
E_cHgradPre: 0.275725
E_cL2Vel: 0.0260493
E_cL2CurlVel: 0.0260287
E_cL2Pre: 0.128924
E_cL2GradPre: 0.275725
absE_cHcurlVel: 0.123175
absE_cHgradPre: 1.06187
absE_cL2Vel: 0.0112797
absE_cL2CurlVel: 0.122657
absE_cL2Pre: 0.0455817
absE_cL2GradPre: 1.0609
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.154527
TprocDDRCore: 2.4
TwallModel: 7.82551
TprocModel: 102.69
TwallSolve: 4.99838
TprocSolve: 19.7


==> dat/stokes/sddr/Voro-small-0_3/results-3.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 3
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 48245
DimSXGrad: 16161
SizeSCsystem: 55489
E_HcurlVel: 0.00315776
E_HgradPre: 0.060777
E_L2Vel: 0.00555643
E_L2CurlVel: 0.00312969
E_L2Pre: 0.0270107
E_L2GradPre: 0.0609826
absE_HcurlVel: 0.0149432
absE_HgradPre: 0.234513
absE_L2Vel: 0.00240608
absE_L2CurlVel: 0.0147483
absE_L2Pre: 0.00953626
absE_L2GradPre: 0.234319
N_L2Vel: 0.433026
N_L2CurlVel: 4.71237
N_L2Pre: 0.353055
N_L2GradPre: 3.8424
E_cHcurlVel: 0.0055925
E_cHgradPre: 0.0617628
E_cL2Vel: 0.00556365
E_cL2CurlVel: 0.00559275
E_cL2Pre: 0.021461
E_cL2GradPre: 0.0617628
absE_cHcurlVel: 0.0264651
absE_cHgradPre: 0.237763
absE_cL2Vel: 0.00240913
absE_cL2CurlVel: 0.0263552
absE_cL2Pre: 0.00758759
absE_cL2GradPre: 0.237642
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.271398
TprocDDRCore: 5.48
TwallModel: 24.4385
TprocModel: 362.56
TwallSolve: 32.6242
TprocSolve: 152.94


==> dat/stokes/sddr/Voro-small-0_3/results-4.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 3
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXCurl: 104638
DimSXGrad: 35454
SizeSCsystem: 121139
E_HcurlVel: 0.00957827
E_HgradPre: 0.0882786
E_L2Vel: 0.103962
E_L2CurlVel: 0.00112211
E_L2Pre: 0.939921
E_L2GradPre: 0.0199904
absE_HcurlVel: 0.0453267
absE_HgradPre: 0.341002
absE_L2Vel: 0.0450172
absE_L2CurlVel: 0.00528781
absE_L2Pre: 0.332219
absE_L2GradPre: 0.0768947
N_L2Vel: 0.433015
N_L2CurlVel: 4.71239
N_L2Pre: 0.353454
N_L2GradPre: 3.84659
E_cHcurlVel: 0.00874667
E_cHgradPre: 0.0203083
E_cL2Vel: 0.093146
E_cL2CurlVel: 0.00197319
E_cL2Pre: 0.00490581
E_cL2GradPre: 0.0203083
absE_cHcurlVel: 0.0413914
absE_cHgradPre: 0.0781585
absE_cL2Vel: 0.0403334
absE_cL2CurlVel: 0.00929845
absE_cL2Pre: 0.00173446
absE_cL2GradPre: 0.0781392
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.480018
TprocDDRCore: 11.68
TwallModel: 55.4658
TprocModel: 851.64
TwallSolve: 140.341
TprocSolve: 774.64


==> dat/stokes/sddr/Voro-small-0_3/results-5.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 3
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 194704
DimSXGrad: 66360
SizeSCsystem: 226459
E_HcurlVel: 0.000438095
E_HgradPre: 0.00837806
E_L2Vel: 0.000804577
E_L2CurlVel: 0.000433684
E_L2Pre: 0.00238759
E_L2GradPre: 0.00841049
absE_HcurlVel: 0.00207317
absE_HgradPre: 0.0323692
absE_L2Vel: 0.000348392
absE_L2CurlVel: 0.00204369
absE_L2Pre: 0.000844077
absE_L2GradPre: 0.0323582
N_L2Vel: 0.433013
N_L2CurlVel: 4.71239
N_L2Pre: 0.353526
N_L2GradPre: 3.84736
E_cHcurlVel: 0.000820026
E_cHgradPre: 0.00854912
E_cL2Vel: 0.000830461
E_cL2CurlVel: 0.000819937
E_cL2Pre: 0.00177693
E_cL2GradPre: 0.00854912
absE_cHcurlVel: 0.00388056
absE_cHgradPre: 0.0329
absE_cL2Vel: 0.0003596
absE_cL2CurlVel: 0.00386386
absE_cL2Pre: 0.000628241
absE_cL2GradPre: 0.032894
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.878582
TprocDDRCore: 20.81
TwallModel: 103.587
TprocModel: 1733.33
TwallSolve: 332.257
TprocSolve: 2725.01


==> dat/stokes/sddr/Voro-small-0_3/results-6.txt <==
Solution: 0
PressureScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 3
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 326559
DimSXGrad: 111945
SizeSCsystem: 381383
E_HcurlVel: 0.000213169
E_HgradPre: 0.00422616
E_L2Vel: 0.000403913
E_L2CurlVel: 0.000210825
E_L2Pre: 0.00100528
E_L2GradPre: 0.00424296
absE_HcurlVel: 0.00100877
absE_HgradPre: 0.0163289
absE_L2Vel: 0.0001749
absE_L2CurlVel: 0.000993492
absE_L2Pre: 0.00035541
absE_L2GradPre: 0.016325
N_L2Vel: 0.433013
N_L2CurlVel: 4.71239
N_L2Pre: 0.353544
N_L2GradPre: 3.84755
E_cHcurlVel: 0.000403851
E_cHgradPre: 0.0043018
E_cL2Vel: 0.000410695
E_cL2CurlVel: 0.000403793
E_cL2Pre: 0.000748718
E_cL2GradPre: 0.0043018
absE_cHcurlVel: 0.00191112
absE_cHgradPre: 0.016554
absE_cL2Vel: 0.000177836
absE_cL2CurlVel: 0.00190283
absE_cL2Pre: 0.000264712
absE_cL2GradPre: 0.0165518
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 1.43665
TprocDDRCore: 35.21
TwallModel: 186.075
TprocModel: 3069.81
TwallSolve: 742.978
TprocSolve: 7540.36


==> dat/stokes/sddr/Voro-small-0_3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.166069      0.3           7.72999     9.79        0.630272    2.28
0.154527      2.4           7.82551     102.69      4.99838     19.7
0.271398      5.48          24.4385     362.56      32.6242     152.94
0.480018      11.68         55.4658     851.64      140.341     774.64
0.878582      20.81         103.587     1733.33     332.257     2725.01
1.43665       35.21         186.075     3069.81     742.978     7540.36


==> dat/stokes/sddr/Voro-small-0_3/wall-proc-times.dat <==
Type  DDRCore  Model    Solve
Wall  1.43665  186.075  742.978
Proc  35.21    3069.81  7540.36

